An averaged space-time discretization of the stochastic $p$-Laplace system

We study the stochastic $p$-Laplace system in a bounded domain. We propose two new space-time discretizations based on the approximation of time-averaged values. We establish linear convergence in space and $1/2$ convergence in time. Additionally, we provide a sampling algorithm to construct the necessary random input in an efficient way. The theoretical error analysis is complemented by numerical experiments.

==> Data/p=1_5 unknown/Classic/averClassic_Expmult_p_1.5_hmax_0.01767766952966378_dtfine_0.00078125_gScrop.txt <==
aver_{classic}	 hmax = 0.01767766952966378	 Ndof = 6561	 p = 1.5	 tfine = 0.00078125	 g1 = sin(pi*x[0])*x[1]	 g2 = sin(pi*x[1])*x[0]

M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.14142135623730964	121.0	0.01230676785204422	0.005977651696963049	nan	nan	nan
20.0	0.10000000000000002	10.0	0.07071067811865482	441.0	0.011314478270012144	0.00681178030598642	0.03108832987784683	0.014542115419324556	0.012919746741035729
20.0	0.10000000000000002	10.0	0.03535533905932741	1681.0	0.011087880282773976	0.007019814467139296	0.030617574604176877	0.01403557474367707	0.012448991467365797
20.0	0.10000000000000002	10.0	0.01767766952966378	6561.0	0.011031323847397438	0.0070727874516675684	0.03049901244947888	0.013907980348748971	0.012330429312667767
20.0	0.05000000000000001	20.0	0.14142135623730964	121.0	0.009418113085038479	0.001742684833428237	nan	nan	nan
20.0	0.05000000000000001	20.0	0.07071067811865482	441.0	0.008263572742679335	0.0022329351903911483	0.010242103615330143	0.005500965966663659	0.0052743517870133235
20.0	0.05000000000000001	20.0	0.03535533905932741	1681.0	0.008002938625165965	0.0023609256806681814	0.00972553004377388	0.00497298492082709	0.004757778215457052
20.0	0.05000000000000001	20.0	0.01767766952966378	6561.0	0.007938336373216238	0.002394226486912852	0.009595369601175907	0.0048399476074916055	0.004627617772859086
20.0	0.025000000000000005	40.0	0.14142135623730964	121.0	0.005011124860137739	0.00039793598203834954	nan	nan	nan
20.0	0.025000000000000005	40.0	0.07071067811865482	441.0	0.004143646540496948	0.0006521807753595229	0.003678661879161114	0.002321918476699923	0.002285573297725914
20.0	0.025000000000000005	40.0	0.03535533905932741	1681.0	0.003950660179179112	0.0007270043179310381	0.0031477511739273407	0.0017876203250524335	0.0017546625924921393
20.0	0.025000000000000005	40.0	0.01767766952966378	6561.0	0.003903246415087898	0.0007468106703207025	0.003013941960443214	0.0016529591679821077	0.0016208533790080133
20.0	0.012500000000000002	80.0	0.14142135623730964	121.0	0.0025474570894780946	7.732032135361607e-05	nan	nan	nan
20.0	0.012500000000000002	80.0	0.07071067811865482	441.0	0.0019291651403232836	0.00015421498951018192	0.0015695694723788151	0.0011792577513449745	0.0011722145685691303
20.0	0.012500000000000002	80.0	0.03535533905932741	1681.0	0.001796970630245315	0.0001922059028124944	0.001030034146464025	0.0006387851503909904	0.0006326792426543414
20.0	0.012500000000000002	80.0	0.01767766952966378	6561.0	0.0017649269651589358	0.00020267308023008338	0.0008940122604025622	0.00050252967060362	0.0004966573565928782
20.0	0.006250000000000001	160.0	0.14142135623730964	121.0	0.0012393743669501433	9.602810013916998e-05	nan	nan	nan
20.0	0.006250000000000001	160.0	0.07071067811865482	441.0	0.0008200077380445473	2.7235636328765724e-05	0.0009523335026662801	0.0008290484060041027	0.0008275073810077034
20.0	0.006250000000000001	160.0	0.03535533905932741	1681.0	0.0007356083406963207	4.3981462176657905e-05	0.00040949647806240235	0.00028595744256858864	0.00028467035640382664
20.0	0.006250000000000001	160.0	0.01767766952966378	6561.0	0.0007154866524029366	4.92633570303985e-05	0.0002726258696634842	0.00014902461780353952	0.00014779974800490815
20.0	0.0031250000000000006	320.0	0.14142135623730964	121.0	0.0006761346658442225	0.00010979250354634963	nan	nan	nan
20.0	0.0031250000000000006	320.0	0.07071067811865482	441.0	0.00035744554506811555	6.045071185397369e-06	0.0007690226343328001	0.0007280104158311527	0.0007276535139810729
20.0	0.0031250000000000006	320.0	0.03535533905932741	1681.0	0.0002998671829255744	8.059249795009691e-06	0.00022431771475776635	0.00018324219414314326	0.00018294859440603974
20.0	0.0031250000000000006	320.0	0.01767766952966378	6561.0	0.0002865782884087376	1.0395504173104818e-05	8.697641662127325e-05	4.5885644376081375e-05	4.560729626954683e-05
20.0	0.0015625000000000003	640.0	0.14142135623730964	121.0	0.00033324687378671663	0.00012668613718161206	nan	nan	nan
20.0	0.0015625000000000003	640.0	0.07071067811865482	441.0	0.00011197294631646725	6.333800691603986e-06	0.0007058213324744099	0.0006936480369177068	0.0006935911613734187
20.0	0.0015625000000000003	640.0	0.03535533905932741	1681.0	7.979229517870935e-05	9.95731823296652e-07	0.0001601858547022168	0.00014800015475020014	0.00014795568360122583
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	7.385968098812337e-05	1.7037048787961873e-06	2.2610334012559638e-05	1.0421705235367423e-05	1.0380162911568556e-05
20.0	0.0007812500000000002	1280.0	0.14142135623730964	121.0	0.00014132811725058763	0.00014132811725058763	nan	nan	nan
20.0	0.0007812500000000002	1280.0	0.07071067811865482	441.0	7.407460899242437e-06	7.407460899242437e-06	0.0006842896181127435	0.0006842896181127435	0.0006842896181127435
20.0	0.0007812500000000002	1280.0	0.03535533905932741	1681.0	3.278206949278768e-07	3.278206949278768e-07	0.0001377916791805292	0.0001377916791805292	0.0001377916791805292


==> Data/p=1_5 unknown/Classic/h=sqrt(tau)/averClassic_Expmult_p_1.5_hmax_0.01767766952966378_dtfine_0.00078125_gScrop.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.14142135623730964	121.0	0.01230676785204422	0.005977651696963049	nan	nan	nan
20.0	0.025000000000000005	40.0	0.07071067811865482	441.0	0.004143646540496948	0.0006521807753595229	0.003678661879161114	0.002321918476699923	0.002285573297725914
20.0	0.006250000000000001	160.0	0.03535533905932741	1681.0	0.0007356083406963207	4.3981462176657905e-05	0.00040949647806240235	0.00028595744256858864	0.00028467035640382664
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	7.385968098812337e-05	1.7037048787961873e-06	2.2610334012559638e-05	1.0421705235367423e-05	1.0380162911568556e-05


==> Data/p=1_5 unknown/Classic/h=tau/averClassic_Expmult_p_1.5_hmax_0.01767766952966378_dtfine_0.00078125_gScrop.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.012500000000000002	80.0	0.14142135623730964	121.0	0.0025474570894780946	7.732032135361607e-05	nan	nan	nan
20.0	0.006250000000000001	160.0	0.07071067811865482	441.0	0.0008200077380445473	2.7235636328765724e-05	0.0009523335026662801	0.0008290484060041027	0.0008275073810077034
20.0	0.0031250000000000006	320.0	0.03535533905932741	1681.0	0.0002998671829255744	8.059249795009691e-06	0.00022431771475776635	0.00018324219414314326	0.00018294859440603974
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	7.385968098812337e-05	1.7037048787961873e-06	2.2610334012559638e-05	1.0421705235367423e-05	1.0380162911568556e-05


==> Data/p=1_5 unknown/Classic/space convergence/0.0007812500000000002.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.0007812500000000002	1280.0	0.14142135623730964	121.0	0.00014132811725058763	0.00014132811725058763	nan	nan	nan
20.0	0.0007812500000000002	1280.0	0.07071067811865482	441.0	7.407460899242437e-06	7.407460899242437e-06	0.0006842896181127435	0.0006842896181127435	0.0006842896181127435
20.0	0.0007812500000000002	1280.0	0.03535533905932741	1681.0	3.278206949278768e-07	3.278206949278768e-07	0.0001377916791805292	0.0001377916791805292	0.0001377916791805292


==> Data/p=1_5 unknown/Classic/space convergence/0.0015625000000000003.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.0015625000000000003	640.0	0.14142135623730964	121.0	0.00033324687378671663	0.00012668613718161206	nan	nan	nan
20.0	0.0015625000000000003	640.0	0.07071067811865482	441.0	0.00011197294631646725	6.333800691603986e-06	0.0007058213324744099	0.0006936480369177068	0.0006935911613734187
20.0	0.0015625000000000003	640.0	0.03535533905932741	1681.0	7.979229517870935e-05	9.95731823296652e-07	0.0001601858547022168	0.00014800015475020014	0.00014795568360122583
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	7.385968098812337e-05	1.7037048787961873e-06	2.2610334012559638e-05	1.0421705235367423e-05	1.0380162911568556e-05


==> Data/p=1_5 unknown/Classic/space convergence/0.0031250000000000006.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.0031250000000000006	320.0	0.14142135623730964	121.0	0.0006761346658442225	0.00010979250354634963	nan	nan	nan
20.0	0.0031250000000000006	320.0	0.07071067811865482	441.0	0.00035744554506811555	6.045071185397369e-06	0.0007690226343328001	0.0007280104158311527	0.0007276535139810729
20.0	0.0031250000000000006	320.0	0.03535533905932741	1681.0	0.0002998671829255744	8.059249795009691e-06	0.00022431771475776635	0.00018324219414314326	0.00018294859440603974
20.0	0.0031250000000000006	320.0	0.01767766952966378	6561.0	0.0002865782884087376	1.0395504173104818e-05	8.697641662127325e-05	4.5885644376081375e-05	4.560729626954683e-05


==> Data/p=1_5 unknown/Classic/space convergence/0.006250000000000001.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.006250000000000001	160.0	0.14142135623730964	121.0	0.0012393743669501433	9.602810013916998e-05	nan	nan	nan
20.0	0.006250000000000001	160.0	0.07071067811865482	441.0	0.0008200077380445473	2.7235636328765724e-05	0.0009523335026662801	0.0008290484060041027	0.0008275073810077034
20.0	0.006250000000000001	160.0	0.03535533905932741	1681.0	0.0007356083406963207	4.3981462176657905e-05	0.00040949647806240235	0.00028595744256858864	0.00028467035640382664
20.0	0.006250000000000001	160.0	0.01767766952966378	6561.0	0.0007154866524029366	4.92633570303985e-05	0.0002726258696634842	0.00014902461780353952	0.00014779974800490815


==> Data/p=1_5 unknown/Classic/space convergence/0.012500000000000002.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.012500000000000002	80.0	0.14142135623730964	121.0	0.0025474570894780946	7.732032135361607e-05	nan	nan	nan
20.0	0.012500000000000002	80.0	0.07071067811865482	441.0	0.0019291651403232836	0.00015421498951018192	0.0015695694723788151	0.0011792577513449745	0.0011722145685691303
20.0	0.012500000000000002	80.0	0.03535533905932741	1681.0	0.001796970630245315	0.0001922059028124944	0.001030034146464025	0.0006387851503909904	0.0006326792426543414
20.0	0.012500000000000002	80.0	0.01767766952966378	6561.0	0.0017649269651589358	0.00020267308023008338	0.0008940122604025622	0.00050252967060362	0.0004966573565928782


==> Data/p=1_5 unknown/Classic/space convergence/0.025000000000000005.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.025000000000000005	40.0	0.14142135623730964	121.0	0.005011124860137739	0.00039793598203834954	nan	nan	nan
20.0	0.025000000000000005	40.0	0.07071067811865482	441.0	0.004143646540496948	0.0006521807753595229	0.003678661879161114	0.002321918476699923	0.002285573297725914
20.0	0.025000000000000005	40.0	0.03535533905932741	1681.0	0.003950660179179112	0.0007270043179310381	0.0031477511739273407	0.0017876203250524335	0.0017546625924921393
20.0	0.025000000000000005	40.0	0.01767766952966378	6561.0	0.003903246415087898	0.0007468106703207025	0.003013941960443214	0.0016529591679821077	0.0016208533790080133


==> Data/p=1_5 unknown/Classic/space convergence/0.05000000000000001.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.05000000000000001	20.0	0.14142135623730964	121.0	0.009418113085038479	0.001742684833428237	nan	nan	nan
20.0	0.05000000000000001	20.0	0.07071067811865482	441.0	0.008263572742679335	0.0022329351903911483	0.010242103615330143	0.005500965966663659	0.0052743517870133235
20.0	0.05000000000000001	20.0	0.03535533905932741	1681.0	0.008002938625165965	0.0023609256806681814	0.00972553004377388	0.00497298492082709	0.004757778215457052
20.0	0.05000000000000001	20.0	0.01767766952966378	6561.0	0.007938336373216238	0.002394226486912852	0.009595369601175907	0.0048399476074916055	0.004627617772859086


==> Data/p=1_5 unknown/Classic/space convergence/0.10000000000000002.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.14142135623730964	121.0	0.01230676785204422	0.005977651696963049	nan	nan	nan
20.0	0.10000000000000002	10.0	0.07071067811865482	441.0	0.011314478270012144	0.00681178030598642	0.03108832987784683	0.014542115419324556	0.012919746741035729
20.0	0.10000000000000002	10.0	0.03535533905932741	1681.0	0.011087880282773976	0.007019814467139296	0.030617574604176877	0.01403557474367707	0.012448991467365797
20.0	0.10000000000000002	10.0	0.01767766952966378	6561.0	0.011031323847397438	0.0070727874516675684	0.03049901244947888	0.013907980348748971	0.012330429312667767


==> Data/p=1_5 unknown/Classic/time convergence/0.01767766952966378.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.01767766952966378	6561.0	0.011031323847397438	0.0070727874516675684	0.03049901244947888	0.013907980348748971	0.012330429312667767
20.0	0.05000000000000001	20.0	0.01767766952966378	6561.0	0.007938336373216238	0.002394226486912852	0.009595369601175907	0.0048399476074916055	0.004627617772859086
20.0	0.025000000000000005	40.0	0.01767766952966378	6561.0	0.003903246415087898	0.0007468106703207025	0.003013941960443214	0.0016529591679821077	0.0016208533790080133
20.0	0.012500000000000002	80.0	0.01767766952966378	6561.0	0.0017649269651589358	0.00020267308023008338	0.0008940122604025622	0.00050252967060362	0.0004966573565928782
20.0	0.006250000000000001	160.0	0.01767766952966378	6561.0	0.0007154866524029366	4.92633570303985e-05	0.0002726258696634842	0.00014902461780353952	0.00014779974800490815
20.0	0.0031250000000000006	320.0	0.01767766952966378	6561.0	0.0002865782884087376	1.0395504173104818e-05	8.697641662127325e-05	4.5885644376081375e-05	4.560729626954683e-05
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	7.385968098812337e-05	1.7037048787961873e-06	2.2610334012559638e-05	1.0421705235367423e-05	1.0380162911568556e-05


==> Data/p=1_5 unknown/Classic/time convergence/0.03535533905932741.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.03535533905932741	1681.0	0.011087880282773976	0.007019814467139296	0.030617574604176877	0.01403557474367707	0.012448991467365797
20.0	0.05000000000000001	20.0	0.03535533905932741	1681.0	0.008002938625165965	0.0023609256806681814	0.00972553004377388	0.00497298492082709	0.004757778215457052
20.0	0.025000000000000005	40.0	0.03535533905932741	1681.0	0.003950660179179112	0.0007270043179310381	0.0031477511739273407	0.0017876203250524335	0.0017546625924921393
20.0	0.012500000000000002	80.0	0.03535533905932741	1681.0	0.001796970630245315	0.0001922059028124944	0.001030034146464025	0.0006387851503909904	0.0006326792426543414
20.0	0.006250000000000001	160.0	0.03535533905932741	1681.0	0.0007356083406963207	4.3981462176657905e-05	0.00040949647806240235	0.00028595744256858864	0.00028467035640382664
20.0	0.0031250000000000006	320.0	0.03535533905932741	1681.0	0.0002998671829255744	8.059249795009691e-06	0.00022431771475776635	0.00018324219414314326	0.00018294859440603974
20.0	0.0015625000000000003	640.0	0.03535533905932741	1681.0	7.979229517870935e-05	9.95731823296652e-07	0.0001601858547022168	0.00014800015475020014	0.00014795568360122583
20.0	0.0007812500000000002	1280.0	0.03535533905932741	1681.0	3.278206949278768e-07	3.278206949278768e-07	0.0001377916791805292	0.0001377916791805292	0.0001377916791805292


==> Data/p=1_5 unknown/Classic/time convergence/0.07071067811865482.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.07071067811865482	441.0	0.011314478270012144	0.00681178030598642	0.03108832987784683	0.014542115419324556	0.012919746741035729
20.0	0.05000000000000001	20.0	0.07071067811865482	441.0	0.008263572742679335	0.0022329351903911483	0.010242103615330143	0.005500965966663659	0.0052743517870133235
20.0	0.025000000000000005	40.0	0.07071067811865482	441.0	0.004143646540496948	0.0006521807753595229	0.003678661879161114	0.002321918476699923	0.002285573297725914
20.0	0.012500000000000002	80.0	0.07071067811865482	441.0	0.0019291651403232836	0.00015421498951018192	0.0015695694723788151	0.0011792577513449745	0.0011722145685691303
20.0	0.006250000000000001	160.0	0.07071067811865482	441.0	0.0008200077380445473	2.7235636328765724e-05	0.0009523335026662801	0.0008290484060041027	0.0008275073810077034
20.0	0.0031250000000000006	320.0	0.07071067811865482	441.0	0.00035744554506811555	6.045071185397369e-06	0.0007690226343328001	0.0007280104158311527	0.0007276535139810729
20.0	0.0015625000000000003	640.0	0.07071067811865482	441.0	0.00011197294631646725	6.333800691603986e-06	0.0007058213324744099	0.0006936480369177068	0.0006935911613734187
20.0	0.0007812500000000002	1280.0	0.07071067811865482	441.0	7.407460899242437e-06	7.407460899242437e-06	0.0006842896181127435	0.0006842896181127435	0.0006842896181127435


==> Data/p=1_5 unknown/Classic/time convergence/0.14142135623730964.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.14142135623730964	121.0	0.01230676785204422	0.005977651696963049	nan	nan	nan
20.0	0.05000000000000001	20.0	0.14142135623730964	121.0	0.009418113085038479	0.001742684833428237	nan	nan	nan
20.0	0.025000000000000005	40.0	0.14142135623730964	121.0	0.005011124860137739	0.00039793598203834954	nan	nan	nan
20.0	0.012500000000000002	80.0	0.14142135623730964	121.0	0.0025474570894780946	7.732032135361607e-05	nan	nan	nan
20.0	0.006250000000000001	160.0	0.14142135623730964	121.0	0.0012393743669501433	9.602810013916998e-05	nan	nan	nan
20.0	0.0031250000000000006	320.0	0.14142135623730964	121.0	0.0006761346658442225	0.00010979250354634963	nan	nan	nan
20.0	0.0015625000000000003	640.0	0.14142135623730964	121.0	0.00033324687378671663	0.00012668613718161206	nan	nan	nan
20.0	0.0007812500000000002	1280.0	0.14142135623730964	121.0	0.00014132811725058763	0.00014132811725058763	nan	nan	nan


==> Data/p=1_5 unknown/Full/averFull_Expmult_p_1.5_hmax_0.01767766952966378_dtfine_0.00078125_gScrop.txt <==
aver_{full}	 hmax = 0.01767766952966378	 Ndof = 6561	 p = 1.5	 tfine = 0.00078125	 g1 = sin(pi*x[0])*x[1]	 g2 = sin(pi*x[1])*x[0]

M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.14142135623730964	121.0	0.01163520101050484	0.006464828942701659	nan	nan	nan
20.0	0.10000000000000002	10.0	0.07071067811865482	441.0	0.010521911068643265	0.007311572258625098	0.03087565375277753	0.013487799261149422	0.011961150295796719
20.0	0.10000000000000002	10.0	0.03535533905932741	1681.0	0.010266369238537866	0.007522050119183106	0.03038245390848921	0.01295662968813224	0.01146795045150829
20.0	0.10000000000000002	10.0	0.01767766952966378	6561.0	0.01020251609336378	0.007575638008797919	0.030258214022389568	0.012822807944823244	0.011343710565408777
20.0	0.05000000000000001	20.0	0.14142135623730964	121.0	0.00978249554911545	0.00266238848825501	nan	nan	nan
20.0	0.05000000000000001	20.0	0.07071067811865482	441.0	0.008472620294833772	0.0032997147768539666	0.010600810850948094	0.005671970641480023	0.005440811283685597
20.0	0.05000000000000001	20.0	0.03535533905932741	1681.0	0.008175022339543304	0.0034643173874085733	0.010067069602272641	0.005126363332865584	0.0049070700350101375
20.0	0.05000000000000001	20.0	0.01767766952966378	6561.0	0.008101170375119161	0.0035065269759514068	0.009932566463810459	0.004988868750885934	0.004772566896547966
20.0	0.025000000000000005	40.0	0.14142135623730964	121.0	0.004615896296164662	0.0009670102421720474	nan	nan	nan
20.0	0.025000000000000005	40.0	0.07071067811865482	441.0	0.0036958708952814544	0.0013784376536137852	0.0036124441131076047	0.002252976736798355	0.002223857969134738
20.0	0.025000000000000005	40.0	0.03535533905932741	1681.0	0.003491371040332382	0.0014969830423553166	0.0030654120152572638	0.0017024356750039104	0.001676825871284397
20.0	0.025000000000000005	40.0	0.01767766952966378	6561.0	0.0034411740869036817	0.001528031013378264	0.002927503507121376	0.0015636459922808022	0.001538917363148511
20.0	0.012500000000000002	80.0	0.14142135623730964	121.0	0.0017258716115095922	0.0006812671414023346	nan	nan	nan
20.0	0.012500000000000002	80.0	0.07071067811865482	441.0	0.001192171952931072	0.0006560295922912002	0.001521261856945157	0.0011095712029543646	0.0011049122022738843
20.0	0.012500000000000002	80.0	0.03535533905932741	1681.0	0.0010796882625320103	0.000701144882420808	0.000967260694191229	0.0005545564042037033	0.0005509110395199567
20.0	0.012500000000000002	80.0	0.01767766952966378	6561.0	0.0010526310751264784	0.0007178797704085962	0.000827563016193331	0.00041460637785286774	0.0004112133615220588
20.0	0.006250000000000001	160.0	0.14142135623730964	121.0	0.000648303823473192	0.0005092588800273437	nan	nan	nan
20.0	0.006250000000000001	160.0	0.07071067811865482	441.0	0.0003392414468439065	0.00033285729745221915	0.0009237458856486988	0.0007974751238631677	0.0007966550413988428
20.0	0.006250000000000001	160.0	0.03535533905932741	1681.0	0.00028190003766725665	0.00034705177425800105	0.0003652362582410983	0.00023869321305258705	0.00023814541399124254
20.0	0.006250000000000001	160.0	0.01767766952966378	6561.0	0.00026865096032402993	0.00035737957625465007	0.00022438497571172214	9.777517793441279e-05	9.729413146186652e-05
20.0	0.0031250000000000006	320.0	0.14142135623730964	121.0	0.0002917218648720898	0.00045098495182243817	nan	nan	nan
20.0	0.0031250000000000006	320.0	0.07071067811865482	441.0	9.060866222657124e-05	0.00021514047347368916	0.0007641999167590462	0.0007249919865107762	0.0007248253066421417
20.0	0.0031250000000000006	320.0	0.03535533905932741	1681.0	6.129422098386058e-05	0.0001985635051994188	0.00020220420309591874	0.0001629283235444779	0.00016282959297901436
20.0	0.0031250000000000006	320.0	0.01767766952966378	6561.0	5.511108498145439e-05	0.00020005180258278146	6.046784819454803e-05	2.1175622681903818e-05	2.1093238077643662e-05
20.0	0.0015625000000000003	640.0	0.14142135623730964	121.0	0.00018298883517667758	0.0002633575016330414	nan	nan	nan
20.0	0.0015625000000000003	640.0	0.07071067811865482	441.0	2.4054773070760558e-05	7.12892187278972e-05	0.0007199376323118253	0.0007093762258243348	0.0007093505317043485
20.0	0.0015625000000000003	640.0	0.03535533905932741	1681.0	9.546189382161764e-06	5.316187836166231e-05	0.00015596737860000957	0.00014539280493680996	0.00014538027799253282
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	7.173666608750525e-06	5.315667340516444e-05	1.3730798204609059e-05	3.1530860431529735e-06	3.1436975971323257e-06
20.0	0.0007812500000000002	1280.0	0.14142135623730964	121.0	0.00014910016509842266	0.00014910016509842266	nan	nan	nan
20.0	0.0007812500000000002	1280.0	0.07071067811865482	441.0	7.85087216844596e-06	7.85087216844596e-06	0.0007073850892594942	0.0007073850892594942	0.0007073850892594942
20.0	0.0007812500000000002	1280.0	0.03535533905932741	1681.0	3.482713161329503e-07	3.482713161329503e-07	0.00014247362215531373	0.00014247362215531373	0.00014247362215531373


==> Data/p=1_5 unknown/Full/h=sqrt(tau)/averFull_Expmult_p_1.5_hmax_0.01767766952966378_dtfine_0.00078125_gScrop.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.14142135623730964	121.0	0.01163520101050484	0.006464828942701659	nan	nan	nan
20.0	0.025000000000000005	40.0	0.07071067811865482	441.0	0.0036958708952814544	0.0013784376536137852	0.0036124441131076047	0.002252976736798355	0.002223857969134738
20.0	0.006250000000000001	160.0	0.03535533905932741	1681.0	0.00028190003766725665	0.00034705177425800105	0.0003652362582410983	0.00023869321305258705	0.00023814541399124254
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	7.173666608750525e-06	5.315667340516444e-05	1.3730798204609059e-05	3.1530860431529735e-06	3.1436975971323257e-06


==> Data/p=1_5 unknown/Full/h=tau/averFull_Expmult_p_1.5_hmax_0.01767766952966378_dtfine_0.00078125_gScrop.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.012500000000000002	80.0	0.14142135623730964	121.0	0.0017258716115095922	0.0006812671414023346	nan	nan	nan
20.0	0.006250000000000001	160.0	0.07071067811865482	441.0	0.0003392414468439065	0.00033285729745221915	0.0009237458856486988	0.0007974751238631677	0.0007966550413988428
20.0	0.0031250000000000006	320.0	0.03535533905932741	1681.0	6.129422098386058e-05	0.0001985635051994188	0.00020220420309591874	0.0001629283235444779	0.00016282959297901436
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	7.173666608750525e-06	5.315667340516444e-05	1.3730798204609059e-05	3.1530860431529735e-06	3.1436975971323257e-06


==> Data/p=1_5 unknown/Full/space convergence/0.0007812500000000002.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.0007812500000000002	1280.0	0.14142135623730964	121.0	0.00014910016509842266	0.00014910016509842266	nan	nan	nan
20.0	0.0007812500000000002	1280.0	0.07071067811865482	441.0	7.85087216844596e-06	7.85087216844596e-06	0.0007073850892594942	0.0007073850892594942	0.0007073850892594942
20.0	0.0007812500000000002	1280.0	0.03535533905932741	1681.0	3.482713161329503e-07	3.482713161329503e-07	0.00014247362215531373	0.00014247362215531373	0.00014247362215531373


==> Data/p=1_5 unknown/Full/space convergence/0.0015625000000000003.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.0015625000000000003	640.0	0.14142135623730964	121.0	0.00018298883517667758	0.0002633575016330414	nan	nan	nan
20.0	0.0015625000000000003	640.0	0.07071067811865482	441.0	2.4054773070760558e-05	7.12892187278972e-05	0.0007199376323118253	0.0007093762258243348	0.0007093505317043485
20.0	0.0015625000000000003	640.0	0.03535533905932741	1681.0	9.546189382161764e-06	5.316187836166231e-05	0.00015596737860000957	0.00014539280493680996	0.00014538027799253282
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	7.173666608750525e-06	5.315667340516444e-05	1.3730798204609059e-05	3.1530860431529735e-06	3.1436975971323257e-06


==> Data/p=1_5 unknown/Full/space convergence/0.0031250000000000006.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.0031250000000000006	320.0	0.14142135623730964	121.0	0.0002917218648720898	0.00045098495182243817	nan	nan	nan
20.0	0.0031250000000000006	320.0	0.07071067811865482	441.0	9.060866222657124e-05	0.00021514047347368916	0.0007641999167590462	0.0007249919865107762	0.0007248253066421417
20.0	0.0031250000000000006	320.0	0.03535533905932741	1681.0	6.129422098386058e-05	0.0001985635051994188	0.00020220420309591874	0.0001629283235444779	0.00016282959297901436
20.0	0.0031250000000000006	320.0	0.01767766952966378	6561.0	5.511108498145439e-05	0.00020005180258278146	6.046784819454803e-05	2.1175622681903818e-05	2.1093238077643662e-05


==> Data/p=1_5 unknown/Full/space convergence/0.006250000000000001.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.006250000000000001	160.0	0.14142135623730964	121.0	0.000648303823473192	0.0005092588800273437	nan	nan	nan
20.0	0.006250000000000001	160.0	0.07071067811865482	441.0	0.0003392414468439065	0.00033285729745221915	0.0009237458856486988	0.0007974751238631677	0.0007966550413988428
20.0	0.006250000000000001	160.0	0.03535533905932741	1681.0	0.00028190003766725665	0.00034705177425800105	0.0003652362582410983	0.00023869321305258705	0.00023814541399124254
20.0	0.006250000000000001	160.0	0.01767766952966378	6561.0	0.00026865096032402993	0.00035737957625465007	0.00022438497571172214	9.777517793441279e-05	9.729413146186652e-05


==> Data/p=1_5 unknown/Full/space convergence/0.012500000000000002.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.012500000000000002	80.0	0.14142135623730964	121.0	0.0017258716115095922	0.0006812671414023346	nan	nan	nan
20.0	0.012500000000000002	80.0	0.07071067811865482	441.0	0.001192171952931072	0.0006560295922912002	0.001521261856945157	0.0011095712029543646	0.0011049122022738843
20.0	0.012500000000000002	80.0	0.03535533905932741	1681.0	0.0010796882625320103	0.000701144882420808	0.000967260694191229	0.0005545564042037033	0.0005509110395199567
20.0	0.012500000000000002	80.0	0.01767766952966378	6561.0	0.0010526310751264784	0.0007178797704085962	0.000827563016193331	0.00041460637785286774	0.0004112133615220588


==> Data/p=1_5 unknown/Full/space convergence/0.025000000000000005.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.025000000000000005	40.0	0.14142135623730964	121.0	0.004615896296164662	0.0009670102421720474	nan	nan	nan
20.0	0.025000000000000005	40.0	0.07071067811865482	441.0	0.0036958708952814544	0.0013784376536137852	0.0036124441131076047	0.002252976736798355	0.002223857969134738
20.0	0.025000000000000005	40.0	0.03535533905932741	1681.0	0.003491371040332382	0.0014969830423553166	0.0030654120152572638	0.0017024356750039104	0.001676825871284397
20.0	0.025000000000000005	40.0	0.01767766952966378	6561.0	0.0034411740869036817	0.001528031013378264	0.002927503507121376	0.0015636459922808022	0.001538917363148511


==> Data/p=1_5 unknown/Full/space convergence/0.05000000000000001.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.05000000000000001	20.0	0.14142135623730964	121.0	0.00978249554911545	0.00266238848825501	nan	nan	nan
20.0	0.05000000000000001	20.0	0.07071067811865482	441.0	0.008472620294833772	0.0032997147768539666	0.010600810850948094	0.005671970641480023	0.005440811283685597
20.0	0.05000000000000001	20.0	0.03535533905932741	1681.0	0.008175022339543304	0.0034643173874085733	0.010067069602272641	0.005126363332865584	0.0049070700350101375
20.0	0.05000000000000001	20.0	0.01767766952966378	6561.0	0.008101170375119161	0.0035065269759514068	0.009932566463810459	0.004988868750885934	0.004772566896547966


==> Data/p=1_5 unknown/Full/space convergence/0.10000000000000002.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.14142135623730964	121.0	0.01163520101050484	0.006464828942701659	nan	nan	nan
20.0	0.10000000000000002	10.0	0.07071067811865482	441.0	0.010521911068643265	0.007311572258625098	0.03087565375277753	0.013487799261149422	0.011961150295796719
20.0	0.10000000000000002	10.0	0.03535533905932741	1681.0	0.010266369238537866	0.007522050119183106	0.03038245390848921	0.01295662968813224	0.01146795045150829
20.0	0.10000000000000002	10.0	0.01767766952966378	6561.0	0.01020251609336378	0.007575638008797919	0.030258214022389568	0.012822807944823244	0.011343710565408777


==> Data/p=1_5 unknown/Full/time convergence/0.01767766952966378.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.01767766952966378	6561.0	0.01020251609336378	0.007575638008797919	0.030258214022389568	0.012822807944823244	0.011343710565408777
20.0	0.05000000000000001	20.0	0.01767766952966378	6561.0	0.008101170375119161	0.0035065269759514068	0.009932566463810459	0.004988868750885934	0.004772566896547966
20.0	0.025000000000000005	40.0	0.01767766952966378	6561.0	0.0034411740869036817	0.001528031013378264	0.002927503507121376	0.0015636459922808022	0.001538917363148511
20.0	0.012500000000000002	80.0	0.01767766952966378	6561.0	0.0010526310751264784	0.0007178797704085962	0.000827563016193331	0.00041460637785286774	0.0004112133615220588
20.0	0.006250000000000001	160.0	0.01767766952966378	6561.0	0.00026865096032402993	0.00035737957625465007	0.00022438497571172214	9.777517793441279e-05	9.729413146186652e-05
20.0	0.0031250000000000006	320.0	0.01767766952966378	6561.0	5.511108498145439e-05	0.00020005180258278146	6.046784819454803e-05	2.1175622681903818e-05	2.1093238077643662e-05
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	7.173666608750525e-06	5.315667340516444e-05	1.3730798204609059e-05	3.1530860431529735e-06	3.1436975971323257e-06


==> Data/p=1_5 unknown/Full/time convergence/0.03535533905932741.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.03535533905932741	1681.0	0.010266369238537866	0.007522050119183106	0.03038245390848921	0.01295662968813224	0.01146795045150829
20.0	0.05000000000000001	20.0	0.03535533905932741	1681.0	0.008175022339543304	0.0034643173874085733	0.010067069602272641	0.005126363332865584	0.0049070700350101375
20.0	0.025000000000000005	40.0	0.03535533905932741	1681.0	0.003491371040332382	0.0014969830423553166	0.0030654120152572638	0.0017024356750039104	0.001676825871284397
20.0	0.012500000000000002	80.0	0.03535533905932741	1681.0	0.0010796882625320103	0.000701144882420808	0.000967260694191229	0.0005545564042037033	0.0005509110395199567
20.0	0.006250000000000001	160.0	0.03535533905932741	1681.0	0.00028190003766725665	0.00034705177425800105	0.0003652362582410983	0.00023869321305258705	0.00023814541399124254
20.0	0.0031250000000000006	320.0	0.03535533905932741	1681.0	6.129422098386058e-05	0.0001985635051994188	0.00020220420309591874	0.0001629283235444779	0.00016282959297901436
20.0	0.0015625000000000003	640.0	0.03535533905932741	1681.0	9.546189382161764e-06	5.316187836166231e-05	0.00015596737860000957	0.00014539280493680996	0.00014538027799253282
20.0	0.0007812500000000002	1280.0	0.03535533905932741	1681.0	3.482713161329503e-07	3.482713161329503e-07	0.00014247362215531373	0.00014247362215531373	0.00014247362215531373


==> Data/p=1_5 unknown/Full/time convergence/0.07071067811865482.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.07071067811865482	441.0	0.010521911068643265	0.007311572258625098	0.03087565375277753	0.013487799261149422	0.011961150295796719
20.0	0.05000000000000001	20.0	0.07071067811865482	441.0	0.008472620294833772	0.0032997147768539666	0.010600810850948094	0.005671970641480023	0.005440811283685597
20.0	0.025000000000000005	40.0	0.07071067811865482	441.0	0.0036958708952814544	0.0013784376536137852	0.0036124441131076047	0.002252976736798355	0.002223857969134738
20.0	0.012500000000000002	80.0	0.07071067811865482	441.0	0.001192171952931072	0.0006560295922912002	0.001521261856945157	0.0011095712029543646	0.0011049122022738843
20.0	0.006250000000000001	160.0	0.07071067811865482	441.0	0.0003392414468439065	0.00033285729745221915	0.0009237458856486988	0.0007974751238631677	0.0007966550413988428
20.0	0.0031250000000000006	320.0	0.07071067811865482	441.0	9.060866222657124e-05	0.00021514047347368916	0.0007641999167590462	0.0007249919865107762	0.0007248253066421417
20.0	0.0015625000000000003	640.0	0.07071067811865482	441.0	2.4054773070760558e-05	7.12892187278972e-05	0.0007199376323118253	0.0007093762258243348	0.0007093505317043485
20.0	0.0007812500000000002	1280.0	0.07071067811865482	441.0	7.85087216844596e-06	7.85087216844596e-06	0.0007073850892594942	0.0007073850892594942	0.0007073850892594942


==> Data/p=1_5 unknown/Full/time convergence/0.14142135623730964.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.14142135623730964	121.0	0.01163520101050484	0.006464828942701659	nan	nan	nan
20.0	0.05000000000000001	20.0	0.14142135623730964	121.0	0.00978249554911545	0.00266238848825501	nan	nan	nan
20.0	0.025000000000000005	40.0	0.14142135623730964	121.0	0.004615896296164662	0.0009670102421720474	nan	nan	nan
20.0	0.012500000000000002	80.0	0.14142135623730964	121.0	0.0017258716115095922	0.0006812671414023346	nan	nan	nan
20.0	0.006250000000000001	160.0	0.14142135623730964	121.0	0.000648303823473192	0.0005092588800273437	nan	nan	nan
20.0	0.0031250000000000006	320.0	0.14142135623730964	121.0	0.0002917218648720898	0.00045098495182243817	nan	nan	nan
20.0	0.0015625000000000003	640.0	0.14142135623730964	121.0	0.00018298883517667758	0.0002633575016330414	nan	nan	nan
20.0	0.0007812500000000002	1280.0	0.14142135623730964	121.0	0.00014910016509842266	0.00014910016509842266	nan	nan	nan


==> Data/p=1_5 unknown/Half/averHalf_Expmult_p_1.5_hmax_0.01767766952966378_dtfine_0.00078125_gScrop.txt <==
aver_{half}	 hmax = 0.01767766952966378	 Ndof = 6561	 p = 1.5	 tfine = 0.00078125	 g1 = sin(pi*x[0])*x[1]	 g2 = sin(pi*x[1])*x[0]

M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.14142135623730964	121.0	0.0016266135822520975	0.035156693152295984	nan	nan	nan
20.0	0.10000000000000002	10.0	0.07071067811865482	441.0	0.0018824582836450819	0.037560493872711556	0.026172379372138177	0.006481016379361858	0.007665924285263142
20.0	0.10000000000000002	10.0	0.03535533905932741	1681.0	0.00194900806460057	0.038151855329335765	0.025897788448899978	0.006162241061386995	0.007391333362024906
20.0	0.10000000000000002	10.0	0.01767766952966378	6561.0	0.0019661478824548016	0.038301385458895165	0.025828404147062268	0.006081732190489818	0.007321949060187205
20.0	0.05000000000000001	20.0	0.14142135623730964	121.0	0.0011929043073815766	0.015747097117063326	nan	nan	nan
20.0	0.05000000000000001	20.0	0.07071067811865482	441.0	0.001535321984519325	0.017442372766092736	0.009009331151095137	0.0035900002789706017	0.00385955973079507
20.0	0.05000000000000001	20.0	0.03535533905932741	1681.0	0.001627250454290027	0.01787003980068434	0.00862533646624909	0.00319336024555927	0.003475565045949021
20.0	0.05000000000000001	20.0	0.01767766952966378	6561.0	0.001650975232327457	0.017978506163220182	0.008528389202924343	0.0030932322821715956	0.003378617782624276
20.0	0.025000000000000005	40.0	0.14142135623730964	121.0	0.0004766884934061092	0.005999087278362946	nan	nan	nan
20.0	0.025000000000000005	40.0	0.07071067811865482	441.0	0.0006933480659690294	0.007089717556086289	0.0032445215404018103	0.001738214713998864	0.0017868333948309484
20.0	0.025000000000000005	40.0	0.03535533905932741	1681.0	0.0007611607770047024	0.007373967552800324	0.0028001959968906665	0.0012902632322256316	0.0013425078513198021
20.0	0.025000000000000005	40.0	0.01767766952966378	6561.0	0.0007790141975855851	0.007446520080915693	0.0026880917784048368	0.0011772508986051772	0.0012304036328339768
20.0	0.012500000000000002	80.0	0.14142135623730964	121.0	0.00018209990162424528	0.002176545906324037	nan	nan	nan
20.0	0.012500000000000002	80.0	0.07071067811865482	441.0	0.00023808474174020176	0.002821719532398539	0.0013994026727914793	0.000971730784013233	0.0009787059861192078
20.0	0.012500000000000002	80.0	0.03535533905932741	1681.0	0.00027112360139614356	0.002999835226633512	0.0009178661057265945	0.0004891936429793121	0.0004971694190543224
20.0	0.012500000000000002	80.0	0.01767766952966378	6561.0	0.00028101011435200757	0.003045787286415537	0.0007964183632297878	0.0003674982652637997	0.0003757216765575154
20.0	0.006250000000000001	160.0	0.14142135623730964	121.0	0.0001293679554903569	0.0004635143866401438	nan	nan	nan
20.0	0.006250000000000001	160.0	0.07071067811865482	441.0	6.182967947528163e-05	0.0007499465560562229	0.0008537240909428104	0.0007276228452399604	0.0007284300113313777
20.0	0.006250000000000001	160.0	0.03535533905932741	1681.0	7.588737132752713e-05	0.000841149615892103	0.0003506979738167702	0.00022433250547708163	0.00022540389420533765
20.0	0.006250000000000001	160.0	0.01767766952966378	6561.0	8.070768639612837e-05	0.0008653127208526357	0.00022385503371505502	9.742529971289244e-05	9.856095410362257e-05
20.0	0.0031250000000000006	320.0	0.14142135623730964	121.0	0.00011164100059079412	0.0001865643874534299	nan	nan	nan
20.0	0.0031250000000000006	320.0	0.07071067811865482	441.0	1.4905207336074491e-05	0.0002726109589659121	0.0007060997168643388	0.0006678713092240922	0.0006679409095860254
20.0	0.0031250000000000006	320.0	0.03535533905932741	1681.0	1.903649136016114e-05	0.0003253309406069547	0.0001920604661744961	0.000153768011384765	0.00015390165889618296
20.0	0.0031250000000000006	320.0	0.01767766952966378	6561.0	2.140460250057756e-05	0.00033971823528721807	6.2454015327425e-05	2.414607346640997e-05	2.429520804911193e-05
20.0	0.0015625000000000003	640.0	0.14142135623730964	121.0	0.00011763284926891596	0.0001700752861400705	nan	nan	nan
20.0	0.0015625000000000003	640.0	0.07071067811865482	441.0	7.336103161843338e-06	4.7707519016042874e-05	0.0006653197345219685	0.0006551462113024533	0.0006551441717899338
20.0	0.0015625000000000003	640.0	0.03535533905932741	1681.0	2.3521454871455535e-06	6.540363514968446e-05	0.00014474507627162183	0.00013455930502463627	0.00013456951353958723
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	3.0827278182019136e-06	7.176075173995878e-05	1.3495842147047185e-05	3.307023777407491e-06	3.320279415012586e-06
20.0	0.0007812500000000002	1280.0	0.14142135623730964	121.0	0.00013499731512024227	0.00013499731512024227	nan	nan	nan
20.0	0.0007812500000000002	1280.0	0.07071067811865482	441.0	7.165570792982368e-06	7.165570792982368e-06	0.0006563242370919049	0.0006563242370919049	0.0006563242370919049
20.0	0.0007812500000000002	1280.0	0.03535533905932741	1681.0	3.1995308209161986e-07	3.1995308209161986e-07	0.00013215184478674875	0.00013215184478674875	0.00013215184478674875


==> Data/p=1_5 unknown/Half/h=sqrt(tau)/averHalf_Expmult_p_1.5_hmax_0.01767766952966378_dtfine_0.00078125_gScrop.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.14142135623730964	121.0	0.0016266135822520975	0.035156693152295984	nan	nan	nan
20.0	0.025000000000000005	40.0	0.07071067811865482	441.0	0.0006933480659690294	0.007089717556086289	0.0032445215404018103	0.001738214713998864	0.0017868333948309484
20.0	0.006250000000000001	160.0	0.03535533905932741	1681.0	7.588737132752713e-05	0.000841149615892103	0.0003506979738167702	0.00022433250547708163	0.00022540389420533765
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	3.0827278182019136e-06	7.176075173995878e-05	1.3495842147047185e-05	3.307023777407491e-06	3.320279415012586e-06


==> Data/p=1_5 unknown/Half/h=tau/averHalf_Expmult_p_1.5_hmax_0.01767766952966378_dtfine_0.00078125_gScrop.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.012500000000000002	80.0	0.14142135623730964	121.0	0.00018209990162424528	0.002176545906324037	nan	nan	nan
20.0	0.006250000000000001	160.0	0.07071067811865482	441.0	6.182967947528163e-05	0.0007499465560562229	0.0008537240909428104	0.0007276228452399604	0.0007284300113313777
20.0	0.0031250000000000006	320.0	0.03535533905932741	1681.0	1.903649136016114e-05	0.0003253309406069547	0.0001920604661744961	0.000153768011384765	0.00015390165889618296
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	3.0827278182019136e-06	7.176075173995878e-05	1.3495842147047185e-05	3.307023777407491e-06	3.320279415012586e-06


==> Data/p=1_5 unknown/Half/space convergence/0.0007812500000000002.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.0007812500000000002	1280.0	0.14142135623730964	121.0	0.00013499731512024227	0.00013499731512024227	nan	nan	nan
20.0	0.0007812500000000002	1280.0	0.07071067811865482	441.0	7.165570792982368e-06	7.165570792982368e-06	0.0006563242370919049	0.0006563242370919049	0.0006563242370919049
20.0	0.0007812500000000002	1280.0	0.03535533905932741	1681.0	3.1995308209161986e-07	3.1995308209161986e-07	0.00013215184478674875	0.00013215184478674875	0.00013215184478674875


==> Data/p=1_5 unknown/Half/space convergence/0.0015625000000000003.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.0015625000000000003	640.0	0.14142135623730964	121.0	0.00011763284926891596	0.0001700752861400705	nan	nan	nan
20.0	0.0015625000000000003	640.0	0.07071067811865482	441.0	7.336103161843338e-06	4.7707519016042874e-05	0.0006653197345219685	0.0006551462113024533	0.0006551441717899338
20.0	0.0015625000000000003	640.0	0.03535533905932741	1681.0	2.3521454871455535e-06	6.540363514968446e-05	0.00014474507627162183	0.00013455930502463627	0.00013456951353958723
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	3.0827278182019136e-06	7.176075173995878e-05	1.3495842147047185e-05	3.307023777407491e-06	3.320279415012586e-06


==> Data/p=1_5 unknown/Half/space convergence/0.0031250000000000006.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.0031250000000000006	320.0	0.14142135623730964	121.0	0.00011164100059079412	0.0001865643874534299	nan	nan	nan
20.0	0.0031250000000000006	320.0	0.07071067811865482	441.0	1.4905207336074491e-05	0.0002726109589659121	0.0007060997168643388	0.0006678713092240922	0.0006679409095860254
20.0	0.0031250000000000006	320.0	0.03535533905932741	1681.0	1.903649136016114e-05	0.0003253309406069547	0.0001920604661744961	0.000153768011384765	0.00015390165889618296
20.0	0.0031250000000000006	320.0	0.01767766952966378	6561.0	2.140460250057756e-05	0.00033971823528721807	6.2454015327425e-05	2.414607346640997e-05	2.429520804911193e-05


==> Data/p=1_5 unknown/Half/space convergence/0.006250000000000001.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.006250000000000001	160.0	0.14142135623730964	121.0	0.0001293679554903569	0.0004635143866401438	nan	nan	nan
20.0	0.006250000000000001	160.0	0.07071067811865482	441.0	6.182967947528163e-05	0.0007499465560562229	0.0008537240909428104	0.0007276228452399604	0.0007284300113313777
20.0	0.006250000000000001	160.0	0.03535533905932741	1681.0	7.588737132752713e-05	0.000841149615892103	0.0003506979738167702	0.00022433250547708163	0.00022540389420533765
20.0	0.006250000000000001	160.0	0.01767766952966378	6561.0	8.070768639612837e-05	0.0008653127208526357	0.00022385503371505502	9.742529971289244e-05	9.856095410362257e-05


==> Data/p=1_5 unknown/Half/space convergence/0.012500000000000002.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.012500000000000002	80.0	0.14142135623730964	121.0	0.00018209990162424528	0.002176545906324037	nan	nan	nan
20.0	0.012500000000000002	80.0	0.07071067811865482	441.0	0.00023808474174020176	0.002821719532398539	0.0013994026727914793	0.000971730784013233	0.0009787059861192078
20.0	0.012500000000000002	80.0	0.03535533905932741	1681.0	0.00027112360139614356	0.002999835226633512	0.0009178661057265945	0.0004891936429793121	0.0004971694190543224
20.0	0.012500000000000002	80.0	0.01767766952966378	6561.0	0.00028101011435200757	0.003045787286415537	0.0007964183632297878	0.0003674982652637997	0.0003757216765575154


==> Data/p=1_5 unknown/Half/space convergence/0.025000000000000005.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.025000000000000005	40.0	0.14142135623730964	121.0	0.0004766884934061092	0.005999087278362946	nan	nan	nan
20.0	0.025000000000000005	40.0	0.07071067811865482	441.0	0.0006933480659690294	0.007089717556086289	0.0032445215404018103	0.001738214713998864	0.0017868333948309484
20.0	0.025000000000000005	40.0	0.03535533905932741	1681.0	0.0007611607770047024	0.007373967552800324	0.0028001959968906665	0.0012902632322256316	0.0013425078513198021
20.0	0.025000000000000005	40.0	0.01767766952966378	6561.0	0.0007790141975855851	0.007446520080915693	0.0026880917784048368	0.0011772508986051772	0.0012304036328339768


==> Data/p=1_5 unknown/Half/space convergence/0.05000000000000001.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.05000000000000001	20.0	0.14142135623730964	121.0	0.0011929043073815766	0.015747097117063326	nan	nan	nan
20.0	0.05000000000000001	20.0	0.07071067811865482	441.0	0.001535321984519325	0.017442372766092736	0.009009331151095137	0.0035900002789706017	0.00385955973079507
20.0	0.05000000000000001	20.0	0.03535533905932741	1681.0	0.001627250454290027	0.01787003980068434	0.00862533646624909	0.00319336024555927	0.003475565045949021
20.0	0.05000000000000001	20.0	0.01767766952966378	6561.0	0.001650975232327457	0.017978506163220182	0.008528389202924343	0.0030932322821715956	0.003378617782624276


==> Data/p=1_5 unknown/Half/space convergence/0.10000000000000002.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.14142135623730964	121.0	0.0016266135822520975	0.035156693152295984	nan	nan	nan
20.0	0.10000000000000002	10.0	0.07071067811865482	441.0	0.0018824582836450819	0.037560493872711556	0.026172379372138177	0.006481016379361858	0.007665924285263142
20.0	0.10000000000000002	10.0	0.03535533905932741	1681.0	0.00194900806460057	0.038151855329335765	0.025897788448899978	0.006162241061386995	0.007391333362024906
20.0	0.10000000000000002	10.0	0.01767766952966378	6561.0	0.0019661478824548016	0.038301385458895165	0.025828404147062268	0.006081732190489818	0.007321949060187205


==> Data/p=1_5 unknown/Half/time convergence/0.01767766952966378.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.01767766952966378	6561.0	0.0019661478824548016	0.038301385458895165	0.025828404147062268	0.006081732190489818	0.007321949060187205
20.0	0.05000000000000001	20.0	0.01767766952966378	6561.0	0.001650975232327457	0.017978506163220182	0.008528389202924343	0.0030932322821715956	0.003378617782624276
20.0	0.025000000000000005	40.0	0.01767766952966378	6561.0	0.0007790141975855851	0.007446520080915693	0.0026880917784048368	0.0011772508986051772	0.0012304036328339768
20.0	0.012500000000000002	80.0	0.01767766952966378	6561.0	0.00028101011435200757	0.003045787286415537	0.0007964183632297878	0.0003674982652637997	0.0003757216765575154
20.0	0.006250000000000001	160.0	0.01767766952966378	6561.0	8.070768639612837e-05	0.0008653127208526357	0.00022385503371505502	9.742529971289244e-05	9.856095410362257e-05
20.0	0.0031250000000000006	320.0	0.01767766952966378	6561.0	2.140460250057756e-05	0.00033971823528721807	6.2454015327425e-05	2.414607346640997e-05	2.429520804911193e-05
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	3.0827278182019136e-06	7.176075173995878e-05	1.3495842147047185e-05	3.307023777407491e-06	3.320279415012586e-06


==> Data/p=1_5 unknown/Half/time convergence/0.03535533905932741.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.03535533905932741	1681.0	0.00194900806460057	0.038151855329335765	0.025897788448899978	0.006162241061386995	0.007391333362024906
20.0	0.05000000000000001	20.0	0.03535533905932741	1681.0	0.001627250454290027	0.01787003980068434	0.00862533646624909	0.00319336024555927	0.003475565045949021
20.0	0.025000000000000005	40.0	0.03535533905932741	1681.0	0.0007611607770047024	0.007373967552800324	0.0028001959968906665	0.0012902632322256316	0.0013425078513198021
20.0	0.012500000000000002	80.0	0.03535533905932741	1681.0	0.00027112360139614356	0.002999835226633512	0.0009178661057265945	0.0004891936429793121	0.0004971694190543224
20.0	0.006250000000000001	160.0	0.03535533905932741	1681.0	7.588737132752713e-05	0.000841149615892103	0.0003506979738167702	0.00022433250547708163	0.00022540389420533765
20.0	0.0031250000000000006	320.0	0.03535533905932741	1681.0	1.903649136016114e-05	0.0003253309406069547	0.0001920604661744961	0.000153768011384765	0.00015390165889618296
20.0	0.0015625000000000003	640.0	0.03535533905932741	1681.0	2.3521454871455535e-06	6.540363514968446e-05	0.00014474507627162183	0.00013455930502463627	0.00013456951353958723
20.0	0.0007812500000000002	1280.0	0.03535533905932741	1681.0	3.1995308209161986e-07	3.1995308209161986e-07	0.00013215184478674875	0.00013215184478674875	0.00013215184478674875


==> Data/p=1_5 unknown/Half/time convergence/0.07071067811865482.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.07071067811865482	441.0	0.0018824582836450819	0.037560493872711556	0.026172379372138177	0.006481016379361858	0.007665924285263142
20.0	0.05000000000000001	20.0	0.07071067811865482	441.0	0.001535321984519325	0.017442372766092736	0.009009331151095137	0.0035900002789706017	0.00385955973079507
20.0	0.025000000000000005	40.0	0.07071067811865482	441.0	0.0006933480659690294	0.007089717556086289	0.0032445215404018103	0.001738214713998864	0.0017868333948309484
20.0	0.012500000000000002	80.0	0.07071067811865482	441.0	0.00023808474174020176	0.002821719532398539	0.0013994026727914793	0.000971730784013233	0.0009787059861192078
20.0	0.006250000000000001	160.0	0.07071067811865482	441.0	6.182967947528163e-05	0.0007499465560562229	0.0008537240909428104	0.0007276228452399604	0.0007284300113313777
20.0	0.0031250000000000006	320.0	0.07071067811865482	441.0	1.4905207336074491e-05	0.0002726109589659121	0.0007060997168643388	0.0006678713092240922	0.0006679409095860254
20.0	0.0015625000000000003	640.0	0.07071067811865482	441.0	7.336103161843338e-06	4.7707519016042874e-05	0.0006653197345219685	0.0006551462113024533	0.0006551441717899338
20.0	0.0007812500000000002	1280.0	0.07071067811865482	441.0	7.165570792982368e-06	7.165570792982368e-06	0.0006563242370919049	0.0006563242370919049	0.0006563242370919049


==> Data/p=1_5 unknown/Half/time convergence/0.14142135623730964.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.14142135623730964	121.0	0.0016266135822520975	0.035156693152295984	nan	nan	nan
20.0	0.05000000000000001	20.0	0.14142135623730964	121.0	0.0011929043073815766	0.015747097117063326	nan	nan	nan
20.0	0.025000000000000005	40.0	0.14142135623730964	121.0	0.0004766884934061092	0.005999087278362946	nan	nan	nan
20.0	0.012500000000000002	80.0	0.14142135623730964	121.0	0.00018209990162424528	0.002176545906324037	nan	nan	nan
20.0	0.006250000000000001	160.0	0.14142135623730964	121.0	0.0001293679554903569	0.0004635143866401438	nan	nan	nan
20.0	0.0031250000000000006	320.0	0.14142135623730964	121.0	0.00011164100059079412	0.0001865643874534299	nan	nan	nan
20.0	0.0015625000000000003	640.0	0.14142135623730964	121.0	0.00011763284926891596	0.0001700752861400705	nan	nan	nan
20.0	0.0007812500000000002	1280.0	0.14142135623730964	121.0	0.00013499731512024227	0.00013499731512024227	nan	nan	nan


==> Data/p=2 explicit solution/averClassic_Expmult_p_2_hmax_0.14142135623730964_dtfine_2.44140625e-05_glinCrop.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2right 	 L2Vaver 	 L2Vright 
20.0	0.10000000000000002	10.0	0.14142135623730964	121.0	0.007919447885326636	0.04393578313711533	0.026196592136357714	0.11317376544810365
20.0	0.05000000000000001	20.0	0.14142135623730964	121.0	0.015116086484575571	0.02044563158767901	0.021826689165068316	0.04544397465703479
20.0	0.025000000000000005	40.0	0.14142135623730964	121.0	0.011831128679717263	0.006689560731123111	0.008993561260321657	0.012393184541330258
20.0	0.012500000000000002	80.0	0.14142135623730964	121.0	0.009700532357718247	0.0024437227475747757	0.004427158495383716	0.004048620249879383
20.0	0.006250000000000001	160.0	0.14142135623730964	121.0	0.004747462673229523	0.0007378194332634596	0.001540999444296419	0.001127517641489717
20.0	0.0031250000000000006	320.0	0.14142135623730964	121.0	0.0029708427881462987	0.00021641827394253805	0.0006262635512045608	0.00027049258008116664
20.0	0.0015625000000000003	640.0	0.14142135623730964	121.0	0.0020067809980564713	4.9555609800264404e-05	0.0002994854016119976	6.632262035077827e-05
20.0	0.0007812500000000002	1280.0	0.14142135623730964	121.0	0.0010787063218070413	2.1795952292997243e-05	0.0001302776047489673	2.3786031492233723e-05
20.0	0.0003906250000000001	2560.0	0.14142135623730964	121.0	0.0006264058463883706	1.333601099746423e-05	6.744955980680291e-05	9.119746346992152e-06
20.0	0.00019531250000000004	5120.0	0.14142135623730964	121.0	0.0003105858217273411	3.950066554923255e-06	3.109390061549305e-05	2.292592029925398e-06
20.0	9.765625000000002e-05	10240.0	0.14142135623730964	121.0	0.0001681838678926246	1.4838488947169416e-06	1.4831929084944452e-05	7.774956535151044e-07
20.0	4.882812500000001e-05	20480.0	0.14142135623730964	121.0	0.0001162000836152873	5.490717341065736e-07	7.0088912471063035e-06	2.2708346801811848e-07
20.0	2.4414062500000005e-05	40960.0	0.14142135623730964	121.0	6.245069836454295e-05	3.940357181797493e-07	3.673503901080417e-06	2.2986541898410163e-07


==> Data/p=2 explicit solution/averFull_Expmult_p_2_hmax_0.14142135623730964_dtfine_2.44140625e-05_glinCrop.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2right 	 L2Vaver 	 L2Vright 
20.0	0.10000000000000002	10.0	0.14142135623730964	121.0	0.00689860817735337	0.03879194192918256	0.023285265950887583	0.102426536479725
20.0	0.05000000000000001	20.0	0.14142135623730964	121.0	0.010929125701205716	0.027073766826789664	0.020967598910606303	0.04953130314174053
20.0	0.025000000000000005	40.0	0.14142135623730964	121.0	0.011682511668746282	0.015632627580781377	0.01039177643150031	0.020962595715559217
20.0	0.012500000000000002	80.0	0.14142135623730964	121.0	0.005673143460976679	0.008223427704747469	0.003945842059371647	0.006608830654171088
20.0	0.006250000000000001	160.0	0.14142135623730964	121.0	0.0021778609011894427	0.004677367140173674	0.0010739045558001196	0.0027739365018135554
20.0	0.0031250000000000006	320.0	0.14142135623730964	121.0	0.0008107549884327572	0.0024920658747071486	0.0002783188797428833	0.0007226157217806254
20.0	0.0015625000000000003	640.0	0.14142135623730964	121.0	0.00026211285446189577	0.0017922453005990706	0.00010299260052459474	0.000369420740841641
20.0	0.0007812500000000002	1280.0	0.14142135623730964	121.0	8.036382554710717e-05	0.0010346226522193291	2.6605609788712336e-05	0.00015474109433850962
20.0	0.0003906250000000001	2560.0	0.14142135623730964	121.0	3.292131016560501e-05	0.00061718932032281	1.1406728754697161e-05	8.476447364852514e-05
20.0	0.00019531250000000004	5120.0	0.14142135623730964	121.0	1.4591805400602798e-05	0.000353428546247693	4.019093826815773e-06	3.883281395841448e-05
20.0	9.765625000000002e-05	10240.0	0.14142135623730964	121.0	9.161014255170707e-06	0.0002309132410382666	2.158701833189051e-06	1.7407375510487052e-05
20.0	4.882812500000001e-05	20480.0	0.14142135623730964	121.0	3.24983563537576e-06	0.00012480958683991678	8.12334452876175e-07	8.325198764029884e-06
20.0	2.4414062500000005e-05	40960.0	0.14142135623730964	121.0	1.6822741004250007e-06	7.225333565490692e-05	3.2292803218787143e-07	4.176424815088811e-06


==> Data/p=2 explicit solution/averHalf_Expmult_p_2_hmax_0.14142135623730964_dtfine_2.44140625e-05_glinCrop.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2right 	 L2Vaver 	 L2Vright 
20.0	0.10000000000000002	10.0	0.14142135623730964	121.0	0.02750339116897635	0.14686625946419066	0.1000515315558089	0.3921647338989661
20.0	0.05000000000000001	20.0	0.14142135623730964	121.0	0.016696970791066863	0.09240848777076387	0.038395809142521324	0.15702870789063833
20.0	0.025000000000000005	40.0	0.14142135623730964	121.0	0.009638802977365702	0.0486944955108799	0.01857664084687548	0.06305486115221966
20.0	0.012500000000000002	80.0	0.14142135623730964	121.0	0.004061280370186875	0.026426596923932472	0.005927051647453556	0.02074211699948373
20.0	0.006250000000000001	160.0	0.14142135623730964	121.0	0.0013195782571451893	0.010564943612034928	0.0017197848487096913	0.006325271197671097
20.0	0.0031250000000000006	320.0	0.14142135623730964	121.0	0.0005097428929453162	0.005176972987634271	0.0005651428887892488	0.0020865020963177702
20.0	0.0015625000000000003	640.0	0.14142135623730964	121.0	0.00010281211586788566	0.002389372486911196	7.15500205503385e-05	0.0005072320355672921
20.0	0.0007812500000000002	1280.0	0.14142135623730964	121.0	7.196717084501855e-05	0.001219398927118628	3.869281358582238e-05	0.00022756600381716765
20.0	0.0003906250000000001	2560.0	0.14142135623730964	121.0	2.1853392703104107e-05	0.0007228909506395735	1.0545330184054548e-05	8.197703315144626e-05
20.0	0.00019531250000000004	5120.0	0.14142135623730964	121.0	1.2037753872443587e-05	0.0004363536127612188	3.191648046415285e-06	3.7911232931436506e-05
20.0	9.765625000000002e-05	10240.0	0.14142135623730964	121.0	5.773106716948387e-06	0.00027502582344510125	2.0135554226274693e-06	2.1520973947115642e-05
20.0	4.882812500000001e-05	20480.0	0.14142135623730964	121.0	3.656862175374477e-06	0.00014421777069566216	1.3006085610419024e-06	1.0382946788590585e-05
20.0	2.4414062500000005e-05	40960.0	0.14142135623730964	121.0	1.8287694248765338e-06	8.096246998865135e-05	3.236337729457622e-07	4.781588364858469e-06


==> Data/p=3 unknown/Classic/averClassic_Expmult_p_3_hmax_0.01767766952966378_dtfine_0.00078125_gScrop.txt <==
aver_{classic}	 hmax = 0.01767766952966378	 Ndof = 6561	 p = 3	 tfine = 0.00078125	 g1 = sin(pi*x[0])*x[1]	 g2 = sin(pi*x[1])*x[0]

M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.14142135623730964	121.0	0.0010335218936514201	0.008253540338358007	0.05427210891480144	0.005596364901295422	0.006601945681476176
20.0	0.10000000000000002	10.0	0.07071067811865482	441.0	0.0011366228072651062	0.008976434432398497	0.05263075916659436	0.004245183819582844	0.004960595933269119
20.0	0.10000000000000002	10.0	0.03535533905932741	1681.0	0.0011599610788222713	0.009134669899781579	0.052327344508196705	0.004004388995088634	0.004657181274871474
20.0	0.10000000000000002	10.0	0.01767766952966378	6561.0	0.0011661863324931867	0.009175170705496092	0.05224970611731854	0.003942652999399235	0.004579542883993294
20.0	0.05000000000000001	20.0	0.14142135623730964	121.0	0.0012470594010127495	0.006206811384733256	0.033757832176722	0.006662749825967698	0.007973241993044732
20.0	0.05000000000000001	20.0	0.07071067811865482	441.0	0.0012051128602786436	0.0069489575390510845	0.031614741414966965	0.004672965733787646	0.005830151231289688
20.0	0.05000000000000001	20.0	0.03535533905932741	1681.0	0.0012177842047730735	0.007115352141991239	0.03120719943401141	0.004299034663018191	0.005422609250334115
20.0	0.05000000000000001	20.0	0.01767766952966378	6561.0	0.0012229743119695185	0.007157988960174669	0.031103172327876193	0.004203522881751786	0.005318582144198903
20.0	0.025000000000000005	40.0	0.14142135623730964	121.0	0.002025591010227008	0.00307215884801068	0.01796386618106982	0.006717239239808928	0.007327216246462746
20.0	0.025000000000000005	40.0	0.07071067811865482	441.0	0.0016563116770320148	0.00368176039304688	0.01543159553687597	0.004248729710501877	0.004794945602268891
20.0	0.025000000000000005	40.0	0.03535533905932741	1681.0	0.0016075775155444	0.0038253356790357304	0.014946888155935876	0.0037783371757815756	0.004310238221328802
20.0	0.025000000000000005	40.0	0.01767766952966378	6561.0	0.0015957557994097384	0.0038622759755557443	0.014823229912132826	0.0036582957758316383	0.004186579977525747
20.0	0.012500000000000002	80.0	0.14142135623730964	121.0	0.001876082303766179	0.0008291521037079132	0.008909298005625729	0.005220807244031957	0.005375290272732335
20.0	0.012500000000000002	80.0	0.07071067811865482	441.0	0.0013856255407761156	0.001174028581978027	0.006120996404462083	0.002454342557119962	0.0025869886715686892
20.0	0.012500000000000002	80.0	0.03535533905932741	1681.0	0.001290788311628914	0.0012620589447323303	0.005590456190161815	0.0019288314625910733	0.0020564484572684156
20.0	0.012500000000000002	80.0	0.01767766952966378	6561.0	0.0012676336315279129	0.0012852251816937669	0.005455034794582895	0.0017946823206780884	0.0019210270616894965
20.0	0.006250000000000001	160.0	0.14142135623730964	121.0	0.001378811346860254	0.0001562928619921779	0.005372247455495629	0.0043085525737976554	0.004341886466907085
20.0	0.006250000000000001	160.0	0.07071067811865482	441.0	0.0009417368412903254	0.0003072025609498861	0.002451180769176446	0.0013940309684350185	0.0014208197805879001
20.0	0.006250000000000001	160.0	0.03535533905932741	1681.0	0.000857599744154475	0.00035136360396252603	0.0018992614101054368	0.0008436458025915909	0.0008689004215168931
20.0	0.006250000000000001	160.0	0.01767766952966378	6561.0	0.0008372936725817174	0.00036321826386289904	0.0017582812570698376	0.0007030574202063598	0.000727920268481294
20.0	0.0031250000000000006	320.0	0.14142135623730964	121.0	0.000776608139068973	5.4280882987366345e-05	0.004204777699353496	0.0039145883057297454	0.003921140570047622
20.0	0.0031250000000000006	320.0	0.07071067811865482	441.0	0.0004508648092090309	5.448162529920848e-05	0.0012094022714350355	0.0009210992980339394	0.0009257651421291606
20.0	0.0031250000000000006	320.0	0.03535533905932741	1681.0	0.0003912606785441834	7.38080697769229e-05	0.000647173597291751	0.00035931047191299853	0.0003635364679858772
20.0	0.0031250000000000006	320.0	0.01767766952966378	6561.0	0.00037725277081495143	7.95175527895458e-05	0.0005034697400324093	0.0002157205232252015	0.00021983261072653477
20.0	0.0015625000000000003	640.0	0.14142135623730964	121.0	0.00033331423711072973	8.570246231495536e-05	0.0038625726701618976	0.0037915891409241636	0.003792697183414114
20.0	0.0015625000000000003	640.0	0.07071067811865482	441.0	0.000126683548340738	4.162074036141367e-06	0.0008242820910056382	0.0007537882738373968	0.0007544066042578574
20.0	0.0015625000000000003	640.0	0.03535533905932741	1681.0	9.456641523796572e-05	8.098724177447675e-06	0.0002566976186040377	0.00018631638266940182	0.00018682213185625693
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	8.751162760211715e-05	1.002359881205124e-05	0.00011156532829344859	4.1213462124253686e-05	4.16898415456678e-05
20.0	0.0007812500000000002	1280.0	0.14142135623730964	121.0	0.00010936737890496323	0.00010936737890496323	0.003776781819929778	0.003776781819929778	0.003776781819929778
20.0	0.0007812500000000002	1280.0	0.07071067811865482	441.0	5.776355973964997e-06	5.776355973964997e-06	0.0007160403789103248	0.0007160403789103248	0.0007160403789103248
20.0	0.0007812500000000002	1280.0	0.03535533905932741	1681.0	2.713448318306634e-07	2.713448318306634e-07	0.00014583028565446583	0.00014583028565446583	0.00014583028565446583


==> Data/p=3 unknown/Classic/h=sqrt(tau)/averClassic_Expmult_p_3_hmax_0.01767766952966378_dtfine_0.00078125_gScrop.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.14142135623730964	121.0	0.0010335218936514201	0.008253540338358007	0.05427210891480144	0.005596364901295422	0.006601945681476176
20.0	0.025000000000000005	40.0	0.07071067811865482	441.0	0.0016563116770320148	0.00368176039304688	0.01543159553687597	0.004248729710501877	0.004794945602268891
20.0	0.006250000000000001	160.0	0.03535533905932741	1681.0	0.000857599744154475	0.00035136360396252603	0.0018992614101054368	0.0008436458025915909	0.0008689004215168931
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	8.751162760211715e-05	1.002359881205124e-05	0.00011156532829344859	4.1213462124253686e-05	4.16898415456678e-05


==> Data/p=3 unknown/Classic/h=tau/averClassic_Expmult_p_3_hmax_0.01767766952966378_dtfine_0.00078125_gScrop.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.012500000000000002	80.0	0.14142135623730964	121.0	0.001876082303766179	0.0008291521037079132	0.008909298005625729	0.005220807244031957	0.005375290272732335
20.0	0.006250000000000001	160.0	0.07071067811865482	441.0	0.0009417368412903254	0.0003072025609498861	0.002451180769176446	0.0013940309684350185	0.0014208197805879001
20.0	0.0031250000000000006	320.0	0.03535533905932741	1681.0	0.0003912606785441834	7.38080697769229e-05	0.000647173597291751	0.00035931047191299853	0.0003635364679858772
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	8.751162760211715e-05	1.002359881205124e-05	0.00011156532829344859	4.1213462124253686e-05	4.16898415456678e-05


==> Data/p=3 unknown/Classic/space convergence/0.0007812500000000002.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.0007812500000000002	1280.0	0.14142135623730964	121.0	0.00010936737890496323	0.00010936737890496323	0.003776781819929778	0.003776781819929778	0.003776781819929778
20.0	0.0007812500000000002	1280.0	0.07071067811865482	441.0	5.776355973964997e-06	5.776355973964997e-06	0.0007160403789103248	0.0007160403789103248	0.0007160403789103248
20.0	0.0007812500000000002	1280.0	0.03535533905932741	1681.0	2.713448318306634e-07	2.713448318306634e-07	0.00014583028565446583	0.00014583028565446583	0.00014583028565446583


==> Data/p=3 unknown/Classic/space convergence/0.0015625000000000003.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.0015625000000000003	640.0	0.14142135623730964	121.0	0.00033331423711072973	8.570246231495536e-05	0.0038625726701618976	0.0037915891409241636	0.003792697183414114
20.0	0.0015625000000000003	640.0	0.07071067811865482	441.0	0.000126683548340738	4.162074036141367e-06	0.0008242820910056382	0.0007537882738373968	0.0007544066042578574
20.0	0.0015625000000000003	640.0	0.03535533905932741	1681.0	9.456641523796572e-05	8.098724177447675e-06	0.0002566976186040377	0.00018631638266940182	0.00018682213185625693
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	8.751162760211715e-05	1.002359881205124e-05	0.00011156532829344859	4.1213462124253686e-05	4.16898415456678e-05


==> Data/p=3 unknown/Classic/space convergence/0.0031250000000000006.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.0031250000000000006	320.0	0.14142135623730964	121.0	0.000776608139068973	5.4280882987366345e-05	0.004204777699353496	0.0039145883057297454	0.003921140570047622
20.0	0.0031250000000000006	320.0	0.07071067811865482	441.0	0.0004508648092090309	5.448162529920848e-05	0.0012094022714350355	0.0009210992980339394	0.0009257651421291606
20.0	0.0031250000000000006	320.0	0.03535533905932741	1681.0	0.0003912606785441834	7.38080697769229e-05	0.000647173597291751	0.00035931047191299853	0.0003635364679858772
20.0	0.0031250000000000006	320.0	0.01767766952966378	6561.0	0.00037725277081495143	7.95175527895458e-05	0.0005034697400324093	0.0002157205232252015	0.00021983261072653477


==> Data/p=3 unknown/Classic/space convergence/0.006250000000000001.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.006250000000000001	160.0	0.14142135623730964	121.0	0.001378811346860254	0.0001562928619921779	0.005372247455495629	0.0043085525737976554	0.004341886466907085
20.0	0.006250000000000001	160.0	0.07071067811865482	441.0	0.0009417368412903254	0.0003072025609498861	0.002451180769176446	0.0013940309684350185	0.0014208197805879001
20.0	0.006250000000000001	160.0	0.03535533905932741	1681.0	0.000857599744154475	0.00035136360396252603	0.0018992614101054368	0.0008436458025915909	0.0008689004215168931
20.0	0.006250000000000001	160.0	0.01767766952966378	6561.0	0.0008372936725817174	0.00036321826386289904	0.0017582812570698376	0.0007030574202063598	0.000727920268481294


==> Data/p=3 unknown/Classic/space convergence/0.012500000000000002.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.012500000000000002	80.0	0.14142135623730964	121.0	0.001876082303766179	0.0008291521037079132	0.008909298005625729	0.005220807244031957	0.005375290272732335
20.0	0.012500000000000002	80.0	0.07071067811865482	441.0	0.0013856255407761156	0.001174028581978027	0.006120996404462083	0.002454342557119962	0.0025869886715686892
20.0	0.012500000000000002	80.0	0.03535533905932741	1681.0	0.001290788311628914	0.0012620589447323303	0.005590456190161815	0.0019288314625910733	0.0020564484572684156
20.0	0.012500000000000002	80.0	0.01767766952966378	6561.0	0.0012676336315279129	0.0012852251816937669	0.005455034794582895	0.0017946823206780884	0.0019210270616894965


==> Data/p=3 unknown/Classic/space convergence/0.025000000000000005.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.025000000000000005	40.0	0.14142135623730964	121.0	0.002025591010227008	0.00307215884801068	0.01796386618106982	0.006717239239808928	0.007327216246462746
20.0	0.025000000000000005	40.0	0.07071067811865482	441.0	0.0016563116770320148	0.00368176039304688	0.01543159553687597	0.004248729710501877	0.004794945602268891
20.0	0.025000000000000005	40.0	0.03535533905932741	1681.0	0.0016075775155444	0.0038253356790357304	0.014946888155935876	0.0037783371757815756	0.004310238221328802
20.0	0.025000000000000005	40.0	0.01767766952966378	6561.0	0.0015957557994097384	0.0038622759755557443	0.014823229912132826	0.0036582957758316383	0.004186579977525747


==> Data/p=3 unknown/Classic/space convergence/0.05000000000000001.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.05000000000000001	20.0	0.14142135623730964	121.0	0.0012470594010127495	0.006206811384733256	0.033757832176722	0.006662749825967698	0.007973241993044732
20.0	0.05000000000000001	20.0	0.07071067811865482	441.0	0.0012051128602786436	0.0069489575390510845	0.031614741414966965	0.004672965733787646	0.005830151231289688
20.0	0.05000000000000001	20.0	0.03535533905932741	1681.0	0.0012177842047730735	0.007115352141991239	0.03120719943401141	0.004299034663018191	0.005422609250334115
20.0	0.05000000000000001	20.0	0.01767766952966378	6561.0	0.0012229743119695185	0.007157988960174669	0.031103172327876193	0.004203522881751786	0.005318582144198903


==> Data/p=3 unknown/Classic/space convergence/0.10000000000000002.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.14142135623730964	121.0	0.0010335218936514201	0.008253540338358007	0.05427210891480144	0.005596364901295422	0.006601945681476176
20.0	0.10000000000000002	10.0	0.07071067811865482	441.0	0.0011366228072651062	0.008976434432398497	0.05263075916659436	0.004245183819582844	0.004960595933269119
20.0	0.10000000000000002	10.0	0.03535533905932741	1681.0	0.0011599610788222713	0.009134669899781579	0.052327344508196705	0.004004388995088634	0.004657181274871474
20.0	0.10000000000000002	10.0	0.01767766952966378	6561.0	0.0011661863324931867	0.009175170705496092	0.05224970611731854	0.003942652999399235	0.004579542883993294


==> Data/p=3 unknown/Classic/time convergence/0.01767766952966378.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.01767766952966378	6561.0	0.0011661863324931867	0.009175170705496092	0.05224970611731854	0.003942652999399235	0.004579542883993294
20.0	0.05000000000000001	20.0	0.01767766952966378	6561.0	0.0012229743119695185	0.007157988960174669	0.031103172327876193	0.004203522881751786	0.005318582144198903
20.0	0.025000000000000005	40.0	0.01767766952966378	6561.0	0.0015957557994097384	0.0038622759755557443	0.014823229912132826	0.0036582957758316383	0.004186579977525747
20.0	0.012500000000000002	80.0	0.01767766952966378	6561.0	0.0012676336315279129	0.0012852251816937669	0.005455034794582895	0.0017946823206780884	0.0019210270616894965
20.0	0.006250000000000001	160.0	0.01767766952966378	6561.0	0.0008372936725817174	0.00036321826386289904	0.0017582812570698376	0.0007030574202063598	0.000727920268481294
20.0	0.0031250000000000006	320.0	0.01767766952966378	6561.0	0.00037725277081495143	7.95175527895458e-05	0.0005034697400324093	0.0002157205232252015	0.00021983261072653477
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	8.751162760211715e-05	1.002359881205124e-05	0.00011156532829344859	4.1213462124253686e-05	4.16898415456678e-05


==> Data/p=3 unknown/Classic/time convergence/0.03535533905932741.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.03535533905932741	1681.0	0.0011599610788222713	0.009134669899781579	0.052327344508196705	0.004004388995088634	0.004657181274871474
20.0	0.05000000000000001	20.0	0.03535533905932741	1681.0	0.0012177842047730735	0.007115352141991239	0.03120719943401141	0.004299034663018191	0.005422609250334115
20.0	0.025000000000000005	40.0	0.03535533905932741	1681.0	0.0016075775155444	0.0038253356790357304	0.014946888155935876	0.0037783371757815756	0.004310238221328802
20.0	0.012500000000000002	80.0	0.03535533905932741	1681.0	0.001290788311628914	0.0012620589447323303	0.005590456190161815	0.0019288314625910733	0.0020564484572684156
20.0	0.006250000000000001	160.0	0.03535533905932741	1681.0	0.000857599744154475	0.00035136360396252603	0.0018992614101054368	0.0008436458025915909	0.0008689004215168931
20.0	0.0031250000000000006	320.0	0.03535533905932741	1681.0	0.0003912606785441834	7.38080697769229e-05	0.000647173597291751	0.00035931047191299853	0.0003635364679858772
20.0	0.0015625000000000003	640.0	0.03535533905932741	1681.0	9.456641523796572e-05	8.098724177447675e-06	0.0002566976186040377	0.00018631638266940182	0.00018682213185625693
20.0	0.0007812500000000002	1280.0	0.03535533905932741	1681.0	2.713448318306634e-07	2.713448318306634e-07	0.00014583028565446583	0.00014583028565446583	0.00014583028565446583


==> Data/p=3 unknown/Classic/time convergence/0.07071067811865482.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.07071067811865482	441.0	0.0011366228072651062	0.008976434432398497	0.05263075916659436	0.004245183819582844	0.004960595933269119
20.0	0.05000000000000001	20.0	0.07071067811865482	441.0	0.0012051128602786436	0.0069489575390510845	0.031614741414966965	0.004672965733787646	0.005830151231289688
20.0	0.025000000000000005	40.0	0.07071067811865482	441.0	0.0016563116770320148	0.00368176039304688	0.01543159553687597	0.004248729710501877	0.004794945602268891
20.0	0.012500000000000002	80.0	0.07071067811865482	441.0	0.0013856255407761156	0.001174028581978027	0.006120996404462083	0.002454342557119962	0.0025869886715686892
20.0	0.006250000000000001	160.0	0.07071067811865482	441.0	0.0009417368412903254	0.0003072025609498861	0.002451180769176446	0.0013940309684350185	0.0014208197805879001
20.0	0.0031250000000000006	320.0	0.07071067811865482	441.0	0.0004508648092090309	5.448162529920848e-05	0.0012094022714350355	0.0009210992980339394	0.0009257651421291606
20.0	0.0015625000000000003	640.0	0.07071067811865482	441.0	0.000126683548340738	4.162074036141367e-06	0.0008242820910056382	0.0007537882738373968	0.0007544066042578574
20.0	0.0007812500000000002	1280.0	0.07071067811865482	441.0	5.776355973964997e-06	5.776355973964997e-06	0.0007160403789103248	0.0007160403789103248	0.0007160403789103248


==> Data/p=3 unknown/Classic/time convergence/0.14142135623730964.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.14142135623730964	121.0	0.0010335218936514201	0.008253540338358007	0.05427210891480144	0.005596364901295422	0.006601945681476176
20.0	0.05000000000000001	20.0	0.14142135623730964	121.0	0.0012470594010127495	0.006206811384733256	0.033757832176722	0.006662749825967698	0.007973241993044732
20.0	0.025000000000000005	40.0	0.14142135623730964	121.0	0.002025591010227008	0.00307215884801068	0.01796386618106982	0.006717239239808928	0.007327216246462746
20.0	0.012500000000000002	80.0	0.14142135623730964	121.0	0.001876082303766179	0.0008291521037079132	0.008909298005625729	0.005220807244031957	0.005375290272732335
20.0	0.006250000000000001	160.0	0.14142135623730964	121.0	0.001378811346860254	0.0001562928619921779	0.005372247455495629	0.0043085525737976554	0.004341886466907085
20.0	0.0031250000000000006	320.0	0.14142135623730964	121.0	0.000776608139068973	5.4280882987366345e-05	0.004204777699353496	0.0039145883057297454	0.003921140570047622
20.0	0.0015625000000000003	640.0	0.14142135623730964	121.0	0.00033331423711072973	8.570246231495536e-05	0.0038625726701618976	0.0037915891409241636	0.003792697183414114
20.0	0.0007812500000000002	1280.0	0.14142135623730964	121.0	0.00010936737890496323	0.00010936737890496323	0.003776781819929778	0.003776781819929778	0.003776781819929778


==> Data/p=3 unknown/Full/averFull_Expmult_p_3_hmax_0.01767766952966378_dtfine_0.00078125_gScrop.txt <==
aver_{full}	 hmax = 0.01767766952966378	 Ndof = 6561	 p = 3	 tfine = 0.00078125	 g1 = sin(pi*x[0])*x[1]	 g2 = sin(pi*x[1])*x[0]

M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.14142135623730964	121.0	0.0012579903103918967	0.008415181416873058	0.05644250090540827	0.005283545806640106	0.0063696883797877465
20.0	0.10000000000000002	10.0	0.07071067811865482	441.0	0.0014077095688703697	0.009124463900617925	0.05477228718230061	0.003920673847652	0.004699474656680057
20.0	0.10000000000000002	10.0	0.03535533905932741	1681.0	0.001440991196353728	0.009279446583381225	0.05446046161510537	0.0036752321759782347	0.004387649089484835
20.0	0.10000000000000002	10.0	0.01767766952966378	6561.0	0.0014494831897783047	0.009319094166750098	0.05438070197716295	0.0036123422628109433	0.004307889451542399
20.0	0.05000000000000001	20.0	0.14142135623730964	121.0	0.0009106536836739152	0.00651379505113205	0.03401516555973677	0.006053196057647433	0.007225218874862553
20.0	0.05000000000000001	20.0	0.07071067811865482	441.0	0.0009676954835958526	0.007279700545805348	0.031791801342966976	0.003997874260051335	0.005001854658092801
20.0	0.05000000000000001	20.0	0.03535533905932741	1681.0	0.0009957776872549645	0.007451153427492627	0.03136761415241143	0.0036105492174804523	0.004577667467537228
20.0	0.05000000000000001	20.0	0.01767766952966378	6561.0	0.001003855638314828	0.0074950776539502	0.03125931138370109	0.0035115880839023577	0.004469364698826856
20.0	0.025000000000000005	40.0	0.14142135623730964	121.0	0.0017334494712809285	0.0038676642300091895	0.017662646309721104	0.0063657585796212945	0.006910670083460986
20.0	0.025000000000000005	40.0	0.07071067811865482	441.0	0.0012837911200420122	0.004552336132540191	0.01504899744419586	0.0038193175972504045	0.004297021217935736
20.0	0.025000000000000005	40.0	0.03535533905932741	1681.0	0.0012023159146139664	0.00471111366705528	0.014548222449813015	0.0033336108118191565	0.003796246223552905
20.0	0.025000000000000005	40.0	0.01767766952966378	6561.0	0.001183094587756448	0.004751930524356679	0.014420428564004373	0.0032096310390638217	0.0036684523377442657
20.0	0.012500000000000002	80.0	0.14142135623730964	121.0	0.002049664971106342	0.0014748638266534294	0.009012188676617763	0.005311368243944814	0.0054595646069238
20.0	0.012500000000000002	80.0	0.07071067811865482	441.0	0.001509824265703503	0.0019181715919225368	0.006173271972916612	0.0024947725828112282	0.002620647903222652
20.0	0.012500000000000002	80.0	0.03535533905932741	1681.0	0.0014038795631507455	0.002024369863927588	0.00563194231458682	0.0019585794585869265	0.002079318244892856
20.0	0.012500000000000002	80.0	0.01767766952966378	6561.0	0.0013779170194435353	0.0020521008440117497	0.005493769034239347	0.0018217087943929726	0.0019411449645453886
20.0	0.006250000000000001	160.0	0.14142135623730964	121.0	0.001441867967645674	0.0004412987183121944	0.005397226395040403	0.004329930167321952	0.0043607244050358745
20.0	0.006250000000000001	160.0	0.07071067811865482	441.0	0.0009737410258178804	0.0006928797752433484	0.002427151065590101	0.0013665128548835052	0.0013906490755855665
20.0	0.006250000000000001	160.0	0.03535533905932741	1681.0	0.0008827923214675872	0.0007586864551969711	0.0018652704110971128	0.0008061955561431165	0.0008287684210925792
20.0	0.006250000000000001	160.0	0.01767766952966378	6561.0	0.0008608315727333329	0.0007761303230875656	0.0017217516564531955	0.0006630753544314302	0.0006852496664486636
20.0	0.0031250000000000006	320.0	0.14142135623730964	121.0	0.0006994663815104482	0.00012658524311960783	0.004215727367914477	0.003928194804306593	0.00393365720875249
20.0	0.0031250000000000006	320.0	0.07071067811865482	441.0	0.000379627727296167	0.0002199726707238667	0.00116945850882733	0.0008838212379967106	0.0008873883496653415
20.0	0.0031250000000000006	320.0	0.03535533905932741	1681.0	0.00032132842463359414	0.00025921336896777246	0.0005973216379380772	0.00031212971161944097	0.00031525147877608975
20.0	0.0031250000000000006	320.0	0.01767766952966378	6561.0	0.0003077235266736912	0.00026992112775777426	0.00045108582615379993	0.0001660089619957645	0.00016901566699181202
20.0	0.0015625000000000003	640.0	0.14142135623730964	121.0	0.0002719640009772626	0.000162408007778281	0.0039007528361640607	0.003836914514220685	0.003837699455837836
20.0	0.0015625000000000003	640.0	0.07071067811865482	441.0	8.554133955452942e-05	4.555786575197447e-05	0.0008107468391519628	0.0007473538045033877	0.0007476934588257378
20.0	0.0015625000000000003	640.0	0.03535533905932741	1681.0	5.801083795872596e-05	5.2837422139444896e-05	0.00023321754055838028	0.0001699272453515598	0.00017016416023215577
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	5.219674786512828e-05	5.6665745667917224e-05	8.55414302618782e-05	2.22778445197511e-05	2.2488049935653616e-05
20.0	0.0007812500000000002	1280.0	0.14142135623730964	121.0	0.00011203890562858582	0.00011203890562858582	0.003841996028692489	0.003841996028692489	0.003841996028692489
20.0	0.0007812500000000002	1280.0	0.07071067811865482	441.0	5.871416382553145e-06	5.871416382553145e-06	0.000728632459390098	0.000728632459390098	0.000728632459390098
20.0	0.0007812500000000002	1280.0	0.03535533905932741	1681.0	2.753568133160372e-07	2.753568133160372e-07	0.0001483985561389483	0.0001483985561389483	0.0001483985561389483


==> Data/p=3 unknown/Full/h=sqrt(tau)/averFull_Expmult_p_3_hmax_0.01767766952966378_dtfine_0.00078125_gScrop.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.14142135623730964	121.0	0.0012579903103918967	0.008415181416873058	0.05644250090540827	0.005283545806640106	0.0063696883797877465
20.0	0.025000000000000005	40.0	0.07071067811865482	441.0	0.0012837911200420122	0.004552336132540191	0.01504899744419586	0.0038193175972504045	0.004297021217935736
20.0	0.006250000000000001	160.0	0.03535533905932741	1681.0	0.0008827923214675872	0.0007586864551969711	0.0018652704110971128	0.0008061955561431165	0.0008287684210925792
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	5.219674786512828e-05	5.6665745667917224e-05	8.55414302618782e-05	2.22778445197511e-05	2.2488049935653616e-05


==> Data/p=3 unknown/Full/h=tau/averFull_Expmult_p_3_hmax_0.01767766952966378_dtfine_0.00078125_gScrop.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.012500000000000002	80.0	0.14142135623730964	121.0	0.002049664971106342	0.0014748638266534294	0.009012188676617763	0.005311368243944814	0.0054595646069238
20.0	0.006250000000000001	160.0	0.07071067811865482	441.0	0.0009737410258178804	0.0006928797752433484	0.002427151065590101	0.0013665128548835052	0.0013906490755855665
20.0	0.0031250000000000006	320.0	0.03535533905932741	1681.0	0.00032132842463359414	0.00025921336896777246	0.0005973216379380772	0.00031212971161944097	0.00031525147877608975
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	5.219674786512828e-05	5.6665745667917224e-05	8.55414302618782e-05	2.22778445197511e-05	2.2488049935653616e-05


==> Data/p=3 unknown/Full/space convergence/0.0007812500000000002.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.0007812500000000002	1280.0	0.14142135623730964	121.0	0.00011203890562858582	0.00011203890562858582	0.003841996028692489	0.003841996028692489	0.003841996028692489
20.0	0.0007812500000000002	1280.0	0.07071067811865482	441.0	5.871416382553145e-06	5.871416382553145e-06	0.000728632459390098	0.000728632459390098	0.000728632459390098
20.0	0.0007812500000000002	1280.0	0.03535533905932741	1681.0	2.753568133160372e-07	2.753568133160372e-07	0.0001483985561389483	0.0001483985561389483	0.0001483985561389483


==> Data/p=3 unknown/Full/space convergence/0.0015625000000000003.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.0015625000000000003	640.0	0.14142135623730964	121.0	0.0002719640009772626	0.000162408007778281	0.0039007528361640607	0.003836914514220685	0.003837699455837836
20.0	0.0015625000000000003	640.0	0.07071067811865482	441.0	8.554133955452942e-05	4.555786575197447e-05	0.0008107468391519628	0.0007473538045033877	0.0007476934588257378
20.0	0.0015625000000000003	640.0	0.03535533905932741	1681.0	5.801083795872596e-05	5.2837422139444896e-05	0.00023321754055838028	0.0001699272453515598	0.00017016416023215577
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	5.219674786512828e-05	5.6665745667917224e-05	8.55414302618782e-05	2.22778445197511e-05	2.2488049935653616e-05


==> Data/p=3 unknown/Full/space convergence/0.0031250000000000006.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.0031250000000000006	320.0	0.14142135623730964	121.0	0.0006994663815104482	0.00012658524311960783	0.004215727367914477	0.003928194804306593	0.00393365720875249
20.0	0.0031250000000000006	320.0	0.07071067811865482	441.0	0.000379627727296167	0.0002199726707238667	0.00116945850882733	0.0008838212379967106	0.0008873883496653415
20.0	0.0031250000000000006	320.0	0.03535533905932741	1681.0	0.00032132842463359414	0.00025921336896777246	0.0005973216379380772	0.00031212971161944097	0.00031525147877608975
20.0	0.0031250000000000006	320.0	0.01767766952966378	6561.0	0.0003077235266736912	0.00026992112775777426	0.00045108582615379993	0.0001660089619957645	0.00016901566699181202


==> Data/p=3 unknown/Full/space convergence/0.006250000000000001.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.006250000000000001	160.0	0.14142135623730964	121.0	0.001441867967645674	0.0004412987183121944	0.005397226395040403	0.004329930167321952	0.0043607244050358745
20.0	0.006250000000000001	160.0	0.07071067811865482	441.0	0.0009737410258178804	0.0006928797752433484	0.002427151065590101	0.0013665128548835052	0.0013906490755855665
20.0	0.006250000000000001	160.0	0.03535533905932741	1681.0	0.0008827923214675872	0.0007586864551969711	0.0018652704110971128	0.0008061955561431165	0.0008287684210925792
20.0	0.006250000000000001	160.0	0.01767766952966378	6561.0	0.0008608315727333329	0.0007761303230875656	0.0017217516564531955	0.0006630753544314302	0.0006852496664486636


==> Data/p=3 unknown/Full/space convergence/0.012500000000000002.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.012500000000000002	80.0	0.14142135623730964	121.0	0.002049664971106342	0.0014748638266534294	0.009012188676617763	0.005311368243944814	0.0054595646069238
20.0	0.012500000000000002	80.0	0.07071067811865482	441.0	0.001509824265703503	0.0019181715919225368	0.006173271972916612	0.0024947725828112282	0.002620647903222652
20.0	0.012500000000000002	80.0	0.03535533905932741	1681.0	0.0014038795631507455	0.002024369863927588	0.00563194231458682	0.0019585794585869265	0.002079318244892856
20.0	0.012500000000000002	80.0	0.01767766952966378	6561.0	0.0013779170194435353	0.0020521008440117497	0.005493769034239347	0.0018217087943929726	0.0019411449645453886


==> Data/p=3 unknown/Full/space convergence/0.025000000000000005.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.025000000000000005	40.0	0.14142135623730964	121.0	0.0017334494712809285	0.0038676642300091895	0.017662646309721104	0.0063657585796212945	0.006910670083460986
20.0	0.025000000000000005	40.0	0.07071067811865482	441.0	0.0012837911200420122	0.004552336132540191	0.01504899744419586	0.0038193175972504045	0.004297021217935736
20.0	0.025000000000000005	40.0	0.03535533905932741	1681.0	0.0012023159146139664	0.00471111366705528	0.014548222449813015	0.0033336108118191565	0.003796246223552905
20.0	0.025000000000000005	40.0	0.01767766952966378	6561.0	0.001183094587756448	0.004751930524356679	0.014420428564004373	0.0032096310390638217	0.0036684523377442657


==> Data/p=3 unknown/Full/space convergence/0.05000000000000001.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.05000000000000001	20.0	0.14142135623730964	121.0	0.0009106536836739152	0.00651379505113205	0.03401516555973677	0.006053196057647433	0.007225218874862553
20.0	0.05000000000000001	20.0	0.07071067811865482	441.0	0.0009676954835958526	0.007279700545805348	0.031791801342966976	0.003997874260051335	0.005001854658092801
20.0	0.05000000000000001	20.0	0.03535533905932741	1681.0	0.0009957776872549645	0.007451153427492627	0.03136761415241143	0.0036105492174804523	0.004577667467537228
20.0	0.05000000000000001	20.0	0.01767766952966378	6561.0	0.001003855638314828	0.0074950776539502	0.03125931138370109	0.0035115880839023577	0.004469364698826856


==> Data/p=3 unknown/Full/space convergence/0.10000000000000002.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.14142135623730964	121.0	0.0012579903103918967	0.008415181416873058	0.05644250090540827	0.005283545806640106	0.0063696883797877465
20.0	0.10000000000000002	10.0	0.07071067811865482	441.0	0.0014077095688703697	0.009124463900617925	0.05477228718230061	0.003920673847652	0.004699474656680057
20.0	0.10000000000000002	10.0	0.03535533905932741	1681.0	0.001440991196353728	0.009279446583381225	0.05446046161510537	0.0036752321759782347	0.004387649089484835
20.0	0.10000000000000002	10.0	0.01767766952966378	6561.0	0.0014494831897783047	0.009319094166750098	0.05438070197716295	0.0036123422628109433	0.004307889451542399


==> Data/p=3 unknown/Full/time convergence/0.01767766952966378.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.01767766952966378	6561.0	0.0014494831897783047	0.009319094166750098	0.05438070197716295	0.0036123422628109433	0.004307889451542399
20.0	0.05000000000000001	20.0	0.01767766952966378	6561.0	0.001003855638314828	0.0074950776539502	0.03125931138370109	0.0035115880839023577	0.004469364698826856
20.0	0.025000000000000005	40.0	0.01767766952966378	6561.0	0.001183094587756448	0.004751930524356679	0.014420428564004373	0.0032096310390638217	0.0036684523377442657
20.0	0.012500000000000002	80.0	0.01767766952966378	6561.0	0.0013779170194435353	0.0020521008440117497	0.005493769034239347	0.0018217087943929726	0.0019411449645453886
20.0	0.006250000000000001	160.0	0.01767766952966378	6561.0	0.0008608315727333329	0.0007761303230875656	0.0017217516564531955	0.0006630753544314302	0.0006852496664486636
20.0	0.0031250000000000006	320.0	0.01767766952966378	6561.0	0.0003077235266736912	0.00026992112775777426	0.00045108582615379993	0.0001660089619957645	0.00016901566699181202
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	5.219674786512828e-05	5.6665745667917224e-05	8.55414302618782e-05	2.22778445197511e-05	2.2488049935653616e-05


==> Data/p=3 unknown/Full/time convergence/0.03535533905932741.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.03535533905932741	1681.0	0.001440991196353728	0.009279446583381225	0.05446046161510537	0.0036752321759782347	0.004387649089484835
20.0	0.05000000000000001	20.0	0.03535533905932741	1681.0	0.0009957776872549645	0.007451153427492627	0.03136761415241143	0.0036105492174804523	0.004577667467537228
20.0	0.025000000000000005	40.0	0.03535533905932741	1681.0	0.0012023159146139664	0.00471111366705528	0.014548222449813015	0.0033336108118191565	0.003796246223552905
20.0	0.012500000000000002	80.0	0.03535533905932741	1681.0	0.0014038795631507455	0.002024369863927588	0.00563194231458682	0.0019585794585869265	0.002079318244892856
20.0	0.006250000000000001	160.0	0.03535533905932741	1681.0	0.0008827923214675872	0.0007586864551969711	0.0018652704110971128	0.0008061955561431165	0.0008287684210925792
20.0	0.0031250000000000006	320.0	0.03535533905932741	1681.0	0.00032132842463359414	0.00025921336896777246	0.0005973216379380772	0.00031212971161944097	0.00031525147877608975
20.0	0.0015625000000000003	640.0	0.03535533905932741	1681.0	5.801083795872596e-05	5.2837422139444896e-05	0.00023321754055838028	0.0001699272453515598	0.00017016416023215577
20.0	0.0007812500000000002	1280.0	0.03535533905932741	1681.0	2.753568133160372e-07	2.753568133160372e-07	0.0001483985561389483	0.0001483985561389483	0.0001483985561389483


==> Data/p=3 unknown/Full/time convergence/0.07071067811865482.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.07071067811865482	441.0	0.0014077095688703697	0.009124463900617925	0.05477228718230061	0.003920673847652	0.004699474656680057
20.0	0.05000000000000001	20.0	0.07071067811865482	441.0	0.0009676954835958526	0.007279700545805348	0.031791801342966976	0.003997874260051335	0.005001854658092801
20.0	0.025000000000000005	40.0	0.07071067811865482	441.0	0.0012837911200420122	0.004552336132540191	0.01504899744419586	0.0038193175972504045	0.004297021217935736
20.0	0.012500000000000002	80.0	0.07071067811865482	441.0	0.001509824265703503	0.0019181715919225368	0.006173271972916612	0.0024947725828112282	0.002620647903222652
20.0	0.006250000000000001	160.0	0.07071067811865482	441.0	0.0009737410258178804	0.0006928797752433484	0.002427151065590101	0.0013665128548835052	0.0013906490755855665
20.0	0.0031250000000000006	320.0	0.07071067811865482	441.0	0.000379627727296167	0.0002199726707238667	0.00116945850882733	0.0008838212379967106	0.0008873883496653415
20.0	0.0015625000000000003	640.0	0.07071067811865482	441.0	8.554133955452942e-05	4.555786575197447e-05	0.0008107468391519628	0.0007473538045033877	0.0007476934588257378
20.0	0.0007812500000000002	1280.0	0.07071067811865482	441.0	5.871416382553145e-06	5.871416382553145e-06	0.000728632459390098	0.000728632459390098	0.000728632459390098


==> Data/p=3 unknown/Full/time convergence/0.14142135623730964.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.14142135623730964	121.0	0.0012579903103918967	0.008415181416873058	0.05644250090540827	0.005283545806640106	0.0063696883797877465
20.0	0.05000000000000001	20.0	0.14142135623730964	121.0	0.0009106536836739152	0.00651379505113205	0.03401516555973677	0.006053196057647433	0.007225218874862553
20.0	0.025000000000000005	40.0	0.14142135623730964	121.0	0.0017334494712809285	0.0038676642300091895	0.017662646309721104	0.0063657585796212945	0.006910670083460986
20.0	0.012500000000000002	80.0	0.14142135623730964	121.0	0.002049664971106342	0.0014748638266534294	0.009012188676617763	0.005311368243944814	0.0054595646069238
20.0	0.006250000000000001	160.0	0.14142135623730964	121.0	0.001441867967645674	0.0004412987183121944	0.005397226395040403	0.004329930167321952	0.0043607244050358745
20.0	0.0031250000000000006	320.0	0.14142135623730964	121.0	0.0006994663815104482	0.00012658524311960783	0.004215727367914477	0.003928194804306593	0.00393365720875249
20.0	0.0015625000000000003	640.0	0.14142135623730964	121.0	0.0002719640009772626	0.000162408007778281	0.0039007528361640607	0.003836914514220685	0.003837699455837836
20.0	0.0007812500000000002	1280.0	0.14142135623730964	121.0	0.00011203890562858582	0.00011203890562858582	0.003841996028692489	0.003841996028692489	0.003841996028692489


==> Data/p=3 unknown/Half/averHalf_Expmult_p_3_hmax_0.01767766952966378_dtfine_0.00078125_gScrop.txt <==
aver_{half}	 hmax = 0.01767766952966378	 Ndof = 6561	 p = 3	 tfine = 0.00078125	 g1 = sin(pi*x[0])*x[1]	 g2 = sin(pi*x[1])*x[0]

M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.14142135623730964	121.0	0.002650292199889849	0.022087920952958754	0.06952410032877557	0.021169524885022835	0.016759760515716562
20.0	0.10000000000000002	10.0	0.07071067811865482	441.0	0.0030322265132189533	0.02354342968939977	0.0681600151099879	0.020256067394756102	0.015395675296928835
20.0	0.10000000000000002	10.0	0.03535533905932741	1681.0	0.003119545147428913	0.023863402277873896	0.06797518961374852	0.020170147033901614	0.015210849800689466
20.0	0.10000000000000002	10.0	0.01767766952966378	6561.0	0.0031422103254056784	0.02394504607351865	0.06792674086717701	0.02014678041680363	0.01516240105411791
20.0	0.05000000000000001	20.0	0.14142135623730964	121.0	0.002640587106807553	0.019108752581104397	0.0408731189370935	0.013958916966053364	0.01258515434284151
20.0	0.05000000000000001	20.0	0.07071067811865482	441.0	0.0030896008762932095	0.02068086433837074	0.038720796737044566	0.01203217475550551	0.010432832142792569
20.0	0.05000000000000001	20.0	0.03535533905932741	1681.0	0.0031894664396533456	0.02103491832060573	0.03837340178640774	0.011735446477378649	0.010085437192155723
20.0	0.05000000000000001	20.0	0.01767766952966378	6561.0	0.0032152344005462533	0.021125223264678118	0.03828362488730167	0.01165848954905244	0.009995660293049673
20.0	0.025000000000000005	40.0	0.14142135623730964	121.0	0.0016327915620301587	0.012525112956592078	0.020658446478720293	0.009060670779537185	0.008775139460208452
20.0	0.025000000000000005	40.0	0.07071067811865482	441.0	0.0020607976630514398	0.013912334767853224	0.017952361744247913	0.006441288845815229	0.006069054725736085
20.0	0.025000000000000005	40.0	0.03535533905932741	1681.0	0.002159141647674891	0.014234595908475756	0.01748472659530684	0.005993762019738437	0.005601419576795014
20.0	0.025000000000000005	40.0	0.01767766952966378	6561.0	0.0021846267190861134	0.014316836434010011	0.01736455864148222	0.005878671934702233	0.005481251622970397
20.0	0.012500000000000002	80.0	0.14142135623730964	121.0	0.000608311234478072	0.006082418026923374	0.009795811955627485	0.006070496976999086	0.006027990492558899
20.0	0.012500000000000002	80.0	0.07071067811865482	441.0	0.0009008936063836544	0.007088058320737503	0.006765332031089454	0.0030658726024505012	0.0029975105680208622
20.0	0.012500000000000002	80.0	0.03535533905932741	1681.0	0.0009739356188194195	0.007333769115913005	0.006223181647790905	0.002529909054881951	0.0024553601847223184
20.0	0.012500000000000002	80.0	0.01767766952966378	6561.0	0.0009931529945192631	0.007396653939827279	0.006084253725791269	0.0023925479749337545	0.0023164322627226798
20.0	0.006250000000000001	160.0	0.14142135623730964	121.0	0.0001340845793895029	0.0018358165938123633	0.0057276408958647895	0.004659371507378015	0.0046547792670648515
20.0	0.006250000000000001	160.0	0.07071067811865482	441.0	0.00027528156836537055	0.0023897566158271486	0.0025433901705623247	0.00148247529106164	0.0014705285417623848
20.0	0.006250000000000001	160.0	0.03535533905932741	1681.0	0.0003174519686385405	0.0025333093959998667	0.00196249845516189	0.0009033490593861719	0.0008896368263619506
20.0	0.006250000000000001	160.0	0.01767766952966378	6561.0	0.000328826040941675	0.0025705150057125183	0.001813842180100766	0.000755145070451486	0.0007409805513008279
20.0	0.0031250000000000006	320.0	0.14142135623730964	121.0	9.441177943408765e-05	0.00041040969537587454	0.004481733947486867	0.004186486917330703	0.004186985210470753
20.0	0.0031250000000000006	320.0	0.07071067811865482	441.0	5.3941865969893054e-05	0.0006723605299632947	0.001225485264270703	0.0009322677265286678	0.0009307365272545928
20.0	0.0031250000000000006	320.0	0.03535533905932741	1681.0	7.344573970979292e-05	0.0007500592953155324	0.0006245365981087344	0.00033179925237853243	0.0003297878610926245
20.0	0.0031250000000000006	320.0	0.01767766952966378	6561.0	7.909715305319279e-05	0.0007706491540773869	0.0004708318632661161	0.0001782188416983866	0.0001760831262500059
20.0	0.0015625000000000003	640.0	0.14142135623730964	121.0	9.952396030511824e-05	6.428260775003844e-05	0.0041508744833079385	0.00408142875554071	0.00408185351371691
20.0	0.0015625000000000003	640.0	0.07071067811865482	441.0	5.695889100587612e-06	0.00010094677859436734	0.0008600764691769052	0.0007911078806448196	0.0007910554995858764
20.0	0.0015625000000000003	640.0	0.03535533905932741	1681.0	8.610070779394763e-06	0.0001305646992857627	0.00024861718099482966	0.0001797607521713023	0.0001795962114038007
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	1.0662091371021017e-05	0.00013908159263975253	9.226193254370394e-05	2.3434630857760467e-05	2.324096295267495e-05
20.0	0.0007812500000000002	1280.0	0.14142135623730964	121.0	0.00011532052937174484	0.00011532052937174484	0.004082797539358947	0.004082797539358947	0.004082797539358947
20.0	0.0007812500000000002	1280.0	0.07071067811865482	441.0	5.955505212663709e-06	5.955505212663709e-06	0.0007747247029717976	0.0007747247029717976	0.0007747247029717976
20.0	0.0007812500000000002	1280.0	0.03535533905932741	1681.0	2.7923691530668997e-07	2.7923691530668997e-07	0.0001577471860913897	0.0001577471860913897	0.0001577471860913897


==> Data/p=3 unknown/Half/h=sqrt(tau)/averHalf_Expmult_p_3_hmax_0.01767766952966378_dtfine_0.00078125_gScrop.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.14142135623730964	121.0	0.002650292199889849	0.022087920952958754	0.06952410032877557	0.021169524885022835	0.016759760515716562
20.0	0.025000000000000005	40.0	0.07071067811865482	441.0	0.0020607976630514398	0.013912334767853224	0.017952361744247913	0.006441288845815229	0.006069054725736085
20.0	0.006250000000000001	160.0	0.03535533905932741	1681.0	0.0003174519686385405	0.0025333093959998667	0.00196249845516189	0.0009033490593861719	0.0008896368263619506
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	1.0662091371021017e-05	0.00013908159263975253	9.226193254370394e-05	2.3434630857760467e-05	2.324096295267495e-05


==> Data/p=3 unknown/Half/h=tau/averHalf_Expmult_p_3_hmax_0.01767766952966378_dtfine_0.00078125_gScrop.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.012500000000000002	80.0	0.14142135623730964	121.0	0.000608311234478072	0.006082418026923374	0.009795811955627485	0.006070496976999086	0.006027990492558899
20.0	0.006250000000000001	160.0	0.07071067811865482	441.0	0.00027528156836537055	0.0023897566158271486	0.0025433901705623247	0.00148247529106164	0.0014705285417623848
20.0	0.0031250000000000006	320.0	0.03535533905932741	1681.0	7.344573970979292e-05	0.0007500592953155324	0.0006245365981087344	0.00033179925237853243	0.0003297878610926245
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	1.0662091371021017e-05	0.00013908159263975253	9.226193254370394e-05	2.3434630857760467e-05	2.324096295267495e-05


==> Data/p=3 unknown/Half/space convergence/0.0007812500000000002.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.0007812500000000002	1280.0	0.14142135623730964	121.0	0.00011532052937174484	0.00011532052937174484	0.004082797539358947	0.004082797539358947	0.004082797539358947
20.0	0.0007812500000000002	1280.0	0.07071067811865482	441.0	5.955505212663709e-06	5.955505212663709e-06	0.0007747247029717976	0.0007747247029717976	0.0007747247029717976
20.0	0.0007812500000000002	1280.0	0.03535533905932741	1681.0	2.7923691530668997e-07	2.7923691530668997e-07	0.0001577471860913897	0.0001577471860913897	0.0001577471860913897


==> Data/p=3 unknown/Half/space convergence/0.0015625000000000003.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.0015625000000000003	640.0	0.14142135623730964	121.0	9.952396030511824e-05	6.428260775003844e-05	0.0041508744833079385	0.00408142875554071	0.00408185351371691
20.0	0.0015625000000000003	640.0	0.07071067811865482	441.0	5.695889100587612e-06	0.00010094677859436734	0.0008600764691769052	0.0007911078806448196	0.0007910554995858764
20.0	0.0015625000000000003	640.0	0.03535533905932741	1681.0	8.610070779394763e-06	0.0001305646992857627	0.00024861718099482966	0.0001797607521713023	0.0001795962114038007
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	1.0662091371021017e-05	0.00013908159263975253	9.226193254370394e-05	2.3434630857760467e-05	2.324096295267495e-05


==> Data/p=3 unknown/Half/space convergence/0.0031250000000000006.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.0031250000000000006	320.0	0.14142135623730964	121.0	9.441177943408765e-05	0.00041040969537587454	0.004481733947486867	0.004186486917330703	0.004186985210470753
20.0	0.0031250000000000006	320.0	0.07071067811865482	441.0	5.3941865969893054e-05	0.0006723605299632947	0.001225485264270703	0.0009322677265286678	0.0009307365272545928
20.0	0.0031250000000000006	320.0	0.03535533905932741	1681.0	7.344573970979292e-05	0.0007500592953155324	0.0006245365981087344	0.00033179925237853243	0.0003297878610926245
20.0	0.0031250000000000006	320.0	0.01767766952966378	6561.0	7.909715305319279e-05	0.0007706491540773869	0.0004708318632661161	0.0001782188416983866	0.0001760831262500059


==> Data/p=3 unknown/Half/space convergence/0.006250000000000001.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.006250000000000001	160.0	0.14142135623730964	121.0	0.0001340845793895029	0.0018358165938123633	0.0057276408958647895	0.004659371507378015	0.0046547792670648515
20.0	0.006250000000000001	160.0	0.07071067811865482	441.0	0.00027528156836537055	0.0023897566158271486	0.0025433901705623247	0.00148247529106164	0.0014705285417623848
20.0	0.006250000000000001	160.0	0.03535533905932741	1681.0	0.0003174519686385405	0.0025333093959998667	0.00196249845516189	0.0009033490593861719	0.0008896368263619506
20.0	0.006250000000000001	160.0	0.01767766952966378	6561.0	0.000328826040941675	0.0025705150057125183	0.001813842180100766	0.000755145070451486	0.0007409805513008279


==> Data/p=3 unknown/Half/space convergence/0.012500000000000002.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.012500000000000002	80.0	0.14142135623730964	121.0	0.000608311234478072	0.006082418026923374	0.009795811955627485	0.006070496976999086	0.006027990492558899
20.0	0.012500000000000002	80.0	0.07071067811865482	441.0	0.0009008936063836544	0.007088058320737503	0.006765332031089454	0.0030658726024505012	0.0029975105680208622
20.0	0.012500000000000002	80.0	0.03535533905932741	1681.0	0.0009739356188194195	0.007333769115913005	0.006223181647790905	0.002529909054881951	0.0024553601847223184
20.0	0.012500000000000002	80.0	0.01767766952966378	6561.0	0.0009931529945192631	0.007396653939827279	0.006084253725791269	0.0023925479749337545	0.0023164322627226798


==> Data/p=3 unknown/Half/space convergence/0.025000000000000005.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.025000000000000005	40.0	0.14142135623730964	121.0	0.0016327915620301587	0.012525112956592078	0.020658446478720293	0.009060670779537185	0.008775139460208452
20.0	0.025000000000000005	40.0	0.07071067811865482	441.0	0.0020607976630514398	0.013912334767853224	0.017952361744247913	0.006441288845815229	0.006069054725736085
20.0	0.025000000000000005	40.0	0.03535533905932741	1681.0	0.002159141647674891	0.014234595908475756	0.01748472659530684	0.005993762019738437	0.005601419576795014
20.0	0.025000000000000005	40.0	0.01767766952966378	6561.0	0.0021846267190861134	0.014316836434010011	0.01736455864148222	0.005878671934702233	0.005481251622970397


==> Data/p=3 unknown/Half/space convergence/0.05000000000000001.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.05000000000000001	20.0	0.14142135623730964	121.0	0.002640587106807553	0.019108752581104397	0.0408731189370935	0.013958916966053364	0.01258515434284151
20.0	0.05000000000000001	20.0	0.07071067811865482	441.0	0.0030896008762932095	0.02068086433837074	0.038720796737044566	0.01203217475550551	0.010432832142792569
20.0	0.05000000000000001	20.0	0.03535533905932741	1681.0	0.0031894664396533456	0.02103491832060573	0.03837340178640774	0.011735446477378649	0.010085437192155723
20.0	0.05000000000000001	20.0	0.01767766952966378	6561.0	0.0032152344005462533	0.021125223264678118	0.03828362488730167	0.01165848954905244	0.009995660293049673


==> Data/p=3 unknown/Half/space convergence/0.10000000000000002.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.14142135623730964	121.0	0.002650292199889849	0.022087920952958754	0.06952410032877557	0.021169524885022835	0.016759760515716562
20.0	0.10000000000000002	10.0	0.07071067811865482	441.0	0.0030322265132189533	0.02354342968939977	0.0681600151099879	0.020256067394756102	0.015395675296928835
20.0	0.10000000000000002	10.0	0.03535533905932741	1681.0	0.003119545147428913	0.023863402277873896	0.06797518961374852	0.020170147033901614	0.015210849800689466
20.0	0.10000000000000002	10.0	0.01767766952966378	6561.0	0.0031422103254056784	0.02394504607351865	0.06792674086717701	0.02014678041680363	0.01516240105411791


==> Data/p=3 unknown/Half/time convergence/0.01767766952966378.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.01767766952966378	6561.0	0.0031422103254056784	0.02394504607351865	0.06792674086717701	0.02014678041680363	0.01516240105411791
20.0	0.05000000000000001	20.0	0.01767766952966378	6561.0	0.0032152344005462533	0.021125223264678118	0.03828362488730167	0.01165848954905244	0.009995660293049673
20.0	0.025000000000000005	40.0	0.01767766952966378	6561.0	0.0021846267190861134	0.014316836434010011	0.01736455864148222	0.005878671934702233	0.005481251622970397
20.0	0.012500000000000002	80.0	0.01767766952966378	6561.0	0.0009931529945192631	0.007396653939827279	0.006084253725791269	0.0023925479749337545	0.0023164322627226798
20.0	0.006250000000000001	160.0	0.01767766952966378	6561.0	0.000328826040941675	0.0025705150057125183	0.001813842180100766	0.000755145070451486	0.0007409805513008279
20.0	0.0031250000000000006	320.0	0.01767766952966378	6561.0	7.909715305319279e-05	0.0007706491540773869	0.0004708318632661161	0.0001782188416983866	0.0001760831262500059
20.0	0.0015625000000000003	640.0	0.01767766952966378	6561.0	1.0662091371021017e-05	0.00013908159263975253	9.226193254370394e-05	2.3434630857760467e-05	2.324096295267495e-05


==> Data/p=3 unknown/Half/time convergence/0.03535533905932741.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.03535533905932741	1681.0	0.003119545147428913	0.023863402277873896	0.06797518961374852	0.020170147033901614	0.015210849800689466
20.0	0.05000000000000001	20.0	0.03535533905932741	1681.0	0.0031894664396533456	0.02103491832060573	0.03837340178640774	0.011735446477378649	0.010085437192155723
20.0	0.025000000000000005	40.0	0.03535533905932741	1681.0	0.002159141647674891	0.014234595908475756	0.01748472659530684	0.005993762019738437	0.005601419576795014
20.0	0.012500000000000002	80.0	0.03535533905932741	1681.0	0.0009739356188194195	0.007333769115913005	0.006223181647790905	0.002529909054881951	0.0024553601847223184
20.0	0.006250000000000001	160.0	0.03535533905932741	1681.0	0.0003174519686385405	0.0025333093959998667	0.00196249845516189	0.0009033490593861719	0.0008896368263619506
20.0	0.0031250000000000006	320.0	0.03535533905932741	1681.0	7.344573970979292e-05	0.0007500592953155324	0.0006245365981087344	0.00033179925237853243	0.0003297878610926245
20.0	0.0015625000000000003	640.0	0.03535533905932741	1681.0	8.610070779394763e-06	0.0001305646992857627	0.00024861718099482966	0.0001797607521713023	0.0001795962114038007
20.0	0.0007812500000000002	1280.0	0.03535533905932741	1681.0	2.7923691530668997e-07	2.7923691530668997e-07	0.0001577471860913897	0.0001577471860913897	0.0001577471860913897


==> Data/p=3 unknown/Half/time convergence/0.07071067811865482.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.07071067811865482	441.0	0.0030322265132189533	0.02354342968939977	0.0681600151099879	0.020256067394756102	0.015395675296928835
20.0	0.05000000000000001	20.0	0.07071067811865482	441.0	0.0030896008762932095	0.02068086433837074	0.038720796737044566	0.01203217475550551	0.010432832142792569
20.0	0.025000000000000005	40.0	0.07071067811865482	441.0	0.0020607976630514398	0.013912334767853224	0.017952361744247913	0.006441288845815229	0.006069054725736085
20.0	0.012500000000000002	80.0	0.07071067811865482	441.0	0.0009008936063836544	0.007088058320737503	0.006765332031089454	0.0030658726024505012	0.0029975105680208622
20.0	0.006250000000000001	160.0	0.07071067811865482	441.0	0.00027528156836537055	0.0023897566158271486	0.0025433901705623247	0.00148247529106164	0.0014705285417623848
20.0	0.0031250000000000006	320.0	0.07071067811865482	441.0	5.3941865969893054e-05	0.0006723605299632947	0.001225485264270703	0.0009322677265286678	0.0009307365272545928
20.0	0.0015625000000000003	640.0	0.07071067811865482	441.0	5.695889100587612e-06	0.00010094677859436734	0.0008600764691769052	0.0007911078806448196	0.0007910554995858764
20.0	0.0007812500000000002	1280.0	0.07071067811865482	441.0	5.955505212663709e-06	5.955505212663709e-06	0.0007747247029717976	0.0007747247029717976	0.0007747247029717976


==> Data/p=3 unknown/Half/time convergence/0.14142135623730964.txt <==
M 	 dt 	 N 	 dh 	 Ndof 	 LinftyL2aver 	 LinftyL2clas 	 L2V1 	 L2V2 	 L2V3 
20.0	0.10000000000000002	10.0	0.14142135623730964	121.0	0.002650292199889849	0.022087920952958754	0.06952410032877557	0.021169524885022835	0.016759760515716562
20.0	0.05000000000000001	20.0	0.14142135623730964	121.0	0.002640587106807553	0.019108752581104397	0.0408731189370935	0.013958916966053364	0.01258515434284151
20.0	0.025000000000000005	40.0	0.14142135623730964	121.0	0.0016327915620301587	0.012525112956592078	0.020658446478720293	0.009060670779537185	0.008775139460208452
20.0	0.012500000000000002	80.0	0.14142135623730964	121.0	0.000608311234478072	0.006082418026923374	0.009795811955627485	0.006070496976999086	0.006027990492558899
20.0	0.006250000000000001	160.0	0.14142135623730964	121.0	0.0001340845793895029	0.0018358165938123633	0.0057276408958647895	0.004659371507378015	0.0046547792670648515
20.0	0.0031250000000000006	320.0	0.14142135623730964	121.0	9.441177943408765e-05	0.00041040969537587454	0.004481733947486867	0.004186486917330703	0.004186985210470753
20.0	0.0015625000000000003	640.0	0.14142135623730964	121.0	9.952396030511824e-05	6.428260775003844e-05	0.0041508744833079385	0.00408142875554071	0.00408185351371691
20.0	0.0007812500000000002	1280.0	0.14142135623730964	121.0	0.00011532052937174484	0.00011532052937174484	0.004082797539358947	0.004082797539358947	0.004082797539358947

